Mathematical and experimental validation of the bifocusing method tailored for bistatic measurement

In this paper, we design a bifocusing-based imaging strategy for the rapid identification of small penetrable dielectric inhomogeneities within a two-dimensional bistatic measurement setup. To address the applicability and limitation, we carefully explore the mathematical structure of the indicator function by establishing a relationship involving the infinite series of Bessel functions, the material characteristics, and the bistatic angle. Through this theoretical result, we rigorously verify that the imaging resolution degrades as the bistatic angle approaches $\SI{180}{\degree}$, and specifically, that target identification becomes impossible when the bistatic angle is $\SI{180}{\degree}$. Conversely, relatively high-resolution results are obtained when the bistatic angle is close to $\SI{0}{\degree}$. The theoretical findings are validated through numerical simulations using the Fresnel experimental dataset, which confirm the applicability and limitations of the proposed method for both dielectric and metallic objects.

==> PlotE1.csv <==
x,y1,y2,y3,y4
-0.1,0.187964310039815,0.0462686599386145,0.00542467585708543,0.00338424960003156
-0.0995,0.192073409167239,0.0437274264880326,0.00721410773471384,0.00239886747066628
-0.099,0.194850686094516,0.0408967597848226,0.00924033546489682,0.00151609671068576
-0.0985,0.196269927973,0.0377955695614341,0.0114928660725145,0.000739806093101832
-0.098,0.19631428342481,0.0344454320690816,0.0139595339051131,7.37010812846761E-05
-0.0975,0.194976426373422,0.030870408868509,0.0166265683427872,0.000478684356732718
-0.097,0.192258654573873,0.0270968398379939,0.0194786732178786,0.000913995735648577
-0.0965,0.188172921852723,0.0231531121419038,0.0224991175152547,0.00122906582812897
-0.096,0.182740803520319,0.0190694071504183,0.025669836843494,0.00142092221427046
-0.0955,0.175993394875987,0.0148774275316375,0.0289715450895919,0.00148679459193356
-0.095,0.167971143187382,0.0106101069488385,0.0323838555953391,0.00142412183487429
-0.0945,0.158723613985276,0.00630130498598495,0.0358854111228558,0.00123055878590625
-0.094,0.148309192971303,0.00198549009168539,0.0394540218103761,0.000903982772650546
-0.0935,0.136794725285569,0.00230258652612113,0.0430668102577697,0.000442499833777725
-0.093,0.124255094320401,0.00652822300699458,0.0467003628248951,0.000155549355988259
-0.0925,0.110772742692832,0.0106571018110424,0.0503308861751299,0.000891583873447288
-0.092,0.0964371383987074,0.0146556243643754,0.0539343680517121,0.00176677725801941
-0.0915,0.0813441895626828,0.0184912421544946,0.0574867412361911,0.00278205255687405
-0.091,0.0655956115681389,0.0221327810548593,0.0609640496066435,0.00393807771416294
-0.0905,0.0492982506964637,0.0255507556902772,0.0643426151886322,0.00523526131396874
-0.09,0.03256336872387,0.0287176707177904,0.0675992050743888,0.00667374868610265
-0.0895,0.015505893213589,0.0316083059910866,0.0707111970755727,0.00825341838339254
-0.089,0.00175636150021924,0.0341999826995667,0.0736567429723285,0.00997387903859378
-0.0885,0.0191034974149949,0.0364728077251298,0.0764149282263074,0.0118344666085309
-0.088,0.0364143546361742,0.0384098936393777,0.078965927037887,0.0138342420125405
-0.0875,0.0535673462602887,0.039997551969802,0.081291151647975,0.0159719891717339
-0.087,0.070441300680443,0.0412254575939673,0.083373394812482,0.0182462134550362
-0.0865,0.0869163055509942,0.0420867823737396,0.0851969644126456,0.0206551405373778
-0.086,0.10287454760852,0.0425782964151173,0.0867478092067463,0.0231967156748339
-0.0855,0.118201142545845,0.042700435630774,0.0880136347781347,0.025868603400904
-0.085,0.132784949175349,0.0424573345894734,0.0889840087906423,0.0286681876475224
-0.0845,0.146519362196717,0.0418568239563207,0.089650454725054,0.0315925722937724
-0.084,0.15930307800252,0.0409103921574592,0.0900065333390278,0.0346385821446562
-0.0835,0.17104082811177,0.0396331112393434,0.0900479111672531,0.0378027643416414
-0.083,0.181644075016061,0.0380435272329786,0.0897724154583094,0.0410813902060756
-0.0825,0.191031665453906,0.0361635156743753,0.0891800750291381,0.0444704575159118
-0.082,0.199130436394959,0.0340181032707227,0.0882731466067606,0.0479656932155554
-0.0815,0.205875769315394,0.0316352570342264,0.0870561263193173,0.0515625565579871
-0.081,0.211212088676851,0.0290456425290151,0.0855357460940987,0.0552562426776747
-0.0805,0.21509330088192,0.0262823531878691,0.0837209548183773,0.0590416865921346
-0.08,0.217483170366926,0.0233806129517122,0.08162288421891,0.0629135676293556
-0.0795,0.218355629905097,0.0203774547629293,0.0792547995173433,0.0668663142776492
-0.079,0.21769502262751,0.0173113777008092,0.076632035020723,0.0708941094538462
-0.0785,0.215496273722617,0.0142219857811727,0.0737719149082749,0.0749908961851133
-0.078,0.211764990244592,0.0111496116500919,0.0706936595768654,0.079150383699027
-0.0775,0.206517487943242,0.00813492858132167,0.0674182780074354,0.0833660539159067
-0.077,0.199780744520414,0.00521855433670727,0.0639684467125506,0.0876311683367808
-0.0765,0.191592279216542,0.00244065056666504,0.0603683759203496,0.0919387753197376
-0.076,0.181999959132795,0.000159478487546145,0.056643663741988,0.096281717736801
-0.0755,0.171061733195813,0.00254378417778097,0.0528211391575036,0.100652641002862
-0.075,0.158845295169917,0.00467586469212453,0.0489286947382769,0.105044001467608
-0.0745,0.145427677612504,0.00652134555070543,0.0449951101023432,0.109448075160802
-0.074,0.130894779148716,0.00804824560420549,0.0410498671711609,0.113856966880691
-0.0735,0.115340827908234,0.00922732487724882,0.0371229583625484,0.118262619614767
-0.073,0.0988677844167571,0.0100324107262728,0.0332446889138555,0.122656824281552
-0.0725,0.081584687664505,0.010440698943321,0.0294454745816165,0.127031229781551
-0.072,0.0636069484807274,0.0104330266323224,0.0257556360085026,0.131377353344986
-0.0715,0.0450555947239903,0.0099941139113734,0.0222051910850172,0.135686591163437
-0.071,0.0260564731501984,0.009112771751549,0.0188236466617288,0.139950229292033
-0.0705,0.00673941314138907,0.00778207354778874,0.0156397909876592,0.14415945480834
-0.07,0.0127626422339902,0.00599948832807631,0.0126814882615303,0.148305367213681
-0.0695,0.0323145321064604,0.00376697384088544,0.00997547668476199,0.152378990062165
-0.069,0.0517797946988827,0.00109102811483559,0.0075471713983155,0.156371282802301
-0.0685,0.0710215991143964,0.00201730154433631,0.00542047366964147,0.160273152815688
-0.068,0.0899036857700401,0.00554245276927942,0.00361758767114509,0.164075467636884
-0.0675,0.108291309133241,0.00946442581315251,0.00215884615778809,0.167769067338235
-0.067,0.126052176366658,0.0137589045498437,0.00106254630884862,0.171344777063093
-0.0665,0.143057375478047,0.0183974202377143,0.000344796947641146,0.174793419690571
-0.066,0.159182286606053,0.0233475570865442,1.93782934083751E-05,0.178105828614683
-0.0655,0.174307470150179,0.0285731982656509,9.76153319372158E-05,0.181272860620486
-0.065,0.188319525573224,0.0340348105972167,0.000588265816080053,0.18428540883958
-0.0645,0.201111914866743,0.0396897657963795,0.00149742382468813,0.187134415767145
-0.064,0.212585744873485,0.0454926957522728,0.00282843971894621,0.189810886322489
-0.0635,0.222650502904394,0.0513958789954375,0.0045818572392443,0.192305900934935
-0.063,0.231224740369855,0.0573496551703046,0.00675536838408212,0.194610628636752
-0.0625,0.238236699464061,0.0633028640299503,0.00934378660567366,0.196716340144709
-0.062,0.243624878295389,0.0692033051971286,0.0123390387455257,0.198614420911783
-0.0615,0.24733853024253,0.0749982146934589,0.0157301760179797,0.20029638413047
-0.061,0.249338093733266,0.0806347540301603,0.0195034042312206,0.201753883669146
-0.0605,0.249595549087604,0.0860605074811572,0.0236421333142924,0.202978726922918
-0.06,0.248094699536621,0.0912239830246757,0.0281270460959644,0.203962887560435
-0.0595,0.244831374019848,0.0960751123442863,0.0329361861576229,0.204698518148186
-0.059,0.239813549874091,0.100565745226017,0.0380450644584923,0.205177962633886
-0.0585,0.233061394051982,0.104650133675604,0.043426784308205,0.205393768670693
-0.058,0.22460722204583,0.108285401109777,0.049052184139813,0.205338699764079
-0.0575,0.214495374237938,0.111431992047854,0.0548899974165635,0.205005747223405
-0.057,0.20278200994894,0.114054097844746,0.0609070288889085,0.204388141900391
-0.0565,0.189534820007178,0.11612005416309,0.06706834630504,0.203479365696921
-0.056,0.174832659211024,0.117602706079789,0.0733374865695221,0.202273162824841
-0.0555,0.158765100598793,0.118479736959392,0.0796766752409882,0.200763550800697
-0.055,0.14143191397365,0.118733957501778,0.0860470581621546,0.198944831158647
-0.0545,0.122942471650342,0.118353551682546,0.09240894392418,0.19681159986509
-0.054,0.103415084892953,0.117332276648893,0.0987220557833394,0.194358757418918
-0.0535,0.0829762749949173,0.115669614008977,0.10494579157166,0.191581518621654
-0.053,0.0617599834108999,0.113370870355686,0.111039490075128,0.188475422002139
-0.0525,0.0399067257816423,0.1104472252932,0.116962702293835,0.185036338880828
-0.052,0.0175626950946356,0.106915725683102,0.122675465948427,0.181260482059233
-0.0515,0.00512118040743378,0.102799225292412,0.128138581556842,0.177144414120469
-0.051,0.0279902186245728,0.0981262695047024,0.133313888374936,0.172685055327371
-0.0505,0.050886998061502,0.0929309252434447,0.13816453847443,0.167879691105145
-0.05,0.0736523988549282,0.0872525567495883,0.142655267221962,0.162725979096046
-0.0495,0.0961266636521669,0.0811355483488469,0.146752658423946,0.157221955774102
-0.049,0.118150471455314,0.0746289758338508,0.150425402413633,0.1513660426085
-0.0485,0.139566017417847,0.0677862285678847,0.15364454537914,0.145157051764806
-0.048,0.160218091498726,0.0606645848860003,0.156383728264315,0.13859419133378
-0.0475,0.179955148843647,0.0533247438216087,0.158619413618011,0.131677070078222
-0.047,0.198630364774311,0.0458303166180435,0.160331098821392,0.124405701688822
-0.0465,0.216102667324804,0.0382472818910229,0.161501514187195,0.116780508540735
-0.046,0.232237740369028,0.0306434086855679,0.162116804498961,0.108802324943181
-0.0455,0.246908990534252,0.0230876520161466,0.162166692641916,0.100472399875097
-0.045,0.259998471292407,0.0156495257882042,0.161644624069816,0.0917923992005234
-0.0445,0.271397757861646,0.00839845826972646,0.160547890953391,0.0827644073581161
-0.044,0.281008766834572,0.0014031355102681,0.158877734965279,0.0733909285198902
-0.0435,0.288744514774709,0.00526916171048351,0.156639427773089,0.0636748872149973
-0.043,0.294529810387245,0.0115532216841438,0.153842328435759,0.0536196284150811
-0.0425,0.298301875271749,0.0173865605141456,0.150499917027958,0.0432289170784826
-0.042,0.300010888700773,0.0227100699432071,0.146629803952258,0.0325069371512993
-0.0415,0.299620452336467,0.027468648424559,0.14225371453835,0.0214582900240511
-0.041,0.297107971294546,0.0316118096532583,0.137397448671845,0.0100879924434516
-0.0405,0.292464948488018,0.0350942628840667,0.132090815341501,0.00159852612046665
-0.04,0.285697189728758,0.0378764595227177,0.126367542141979,0.0135954266508761
-0.0395,0.276824917629759,0.0399251006871101,0.120265159918748,0.0258964643025729
-0.039,0.265882792931144,0.0412136006927364,0.113824862891588,0.0384949926597825
-0.0385,0.25291984246506,0.0417225017207848,0.107091344742286,0.0513839685301048
-0.038,0.237999293574557,0.04143983527571,0.100112611299871,0.0645559572705856
-0.0375,0.221198315405604,0.0403614264291153,0.0929397706019666,0.078003138641172
-0.037,0.20260766809566,0.0384911372756262,0.0856268012528711,0.0917173131800606
-0.0365,0.182331261482653,0.0358410464907811,0.0782303001367634,0.105689909094713
-0.036,0.160485625551021,0.0324315623772334,0.0708092106772129,0.119911989661588
-0.0355,0.137199295412654,0.0282914673098141,0.0634245329610902,0.134374261126927
-0.035,0.112612114186398,0.023457892038095,0.0561390171652069,0.149067081100194
-0.0345,0.0868744576864541,0.0179762188725714,0.049016841836816,0.1639804674311
-0.034,0.0601463853539437,0.011899913362838,0.0421232786837379,0.17910410756044
-0.0335,0.0325967223635846,0.00529028466837559,0.035524345625657,0.194427368334277
-0.033,0.00440207830557058,0.001783824580135,0.0292864499444312,0.209939306270372
-0.0325,0.0242541917218458,0.00924641753367603,0.0234760234474913,0.225628678265083
-0.032,0.053183077373787,0.0170147895042324,0.0181591516240419,0.241483952728329
-0.0315,0.0821910480775255,0.0250000389005191,0.0134011988283655,0.257493321133602
-0.031,0.111081225891352,0.0331076395826142,0.00926643156766246,0.273644709969392
-0.0305,0.139654589008814,0.0412380709505422,0.00581764200320013,0.289925793077806
-0.03,0.167711198481092,0.0492875015590611,0.00311577379283884,0.306324004365623
-0.0295,0.19505144054452,0.057148521557409,0.00121955241003815,0.322826550872419
-0.029,0.221477276802414,0.0647109187929518,0.000185122069123682,0.339420426179945
-0.0285,0.246793494421771,0.071862492995692,6.56913688413507E-05,0.356092424146362
-0.028,0.270808948466483,0.0784899020802763,0.000911189736085824,0.372829152948499
-0.0275,0.293337788500143,0.0844795342670519,0.00276793670924793,0.389617049414834
-0.027,0.314200661653249,0.0897183994369933,0.00567832604606424,0.406442393631414
-0.0265,0.333225884461468,0.0940950328997829,0.00968052657440879,0.423291323802593
-0.026,0.350250575943034,0.0975004045723466,0.0148082016264686,0.440149851347992
-0.0255,0.365121744593411,0.0998288264386588,0.0210902488075683,0.457003876216783
-0.025,0.377697322232977,0.10097885109216,0.028550561751023,0.473839202400032
-0.0245,0.387847137946941,0.100854154150687,0.0372078154003137,0.490641553621516
-0.024,0.395453825704487,0.099364393380944,0.0470752762401929,0.50739658918716
-0.0235,0.400413659633874,0.0964260374753547,0.058160638769671,0.524089919972966
-0.023,0.402637311359692,0.0919631575881239,0.0704658893729246,0.540707124531091
-0.0225,0.402050524275017,0.0859081749586834,0.0839871985997393,0.557233765293493
-0.022,0.398594700121915,0.0782025582279326,0.0987148427159786,0.573655404852433
-0.0215,0.392227393785492,0.0687974643839793,0.114633155227571,0.589957622296933
-0.021,0.382922712766243,0.0576543176570909,0.131720508919541,0.606126029584195
-0.0205,0.370671618379186,0.0447453211155195,0.149949328785585,0.622146287924892
-0.02,0.355482126332645,0.0300538961915525,0.169286136054513,0.638004124161173
-0.0195,0.337379404960628,0.0135750458869881,0.189691623348612,0.653685347116196
-0.019,0.316405770016716,0.00468436203474522,0.211120760836478,0.669175863894022
-0.0185,0.292620575580172,0.0247053949706919,0.233522933070229,0.68446169610868
-0.018,0.266100001272478,0.0464569409943903,0.256842106025178,0.699528996021335
-0.0175,0.236936736630702,0.0698956817999146,0.281017023690034,0.714364062564523
-0.017,0.205239564128698,0.0949661542431684,0.305981433388516,0.728953357232563
-0.0165,0.171132842974197,0.12160090097075,0.331664338849822,0.743283519817386
-0.016,0.134755896435154,0.149720709939238,0.357990279886774,0.757341383969205
-0.0155,0.0962623060583033,0.179234941937172,0.38487963738745,0.771113992561652
-0.015,0.0558191167328796,0.210041944533989,0.412248962179715,0.784588612841221
-0.0145,0.0136059571189859,0.242029550200185,0.440011326189151,0.797752751341145
-0.014,0.0301859195004198,0.275075655676694,0.468076694180193,0.810594168540097
-0.0135,0.075354668376049,0.309048879024182,0.496352314248694,0.823100893246429
-0.013,0.121688954414395,0.343809290160138,0.524743125122345,0.835261236689017
-0.0125,0.168969114784398,0.379209210098314,0.55315217822403,0.847063806296112
-0.012,0.216968376129317,0.415094073546188,0.581481072362949,0.858497519144043
-0.0115,0.265454119148534,0.451303348996382,0.609630398839749,0.869551615057993
-0.011,0.314189183002818,0.487671509971607,0.637500194685391,0.880215669347531
-0.0105,0.362933201732138,0.524029050653915,0.664990401699574,0.890479605160067
-0.01,0.411443964659238,0.560203538751222,0.69200132891346,0.900333705435862
-0.00950000000000001,0.459478792586206,0.59602069813067,0.718434116073551,0.909768624448755
-0.00900000000000001,0.506795921476463,0.631305513482051,0.744191195729059,0.918775398917322
-0.00850000000000001,0.553155885251631,0.665883349067712,0.769176751503972,0.927345458671714
-0.00800000000000001,0.598322889322123,0.699581073469755,0.793297170147536,0.935470636862012
-0.00750000000000001,0.642066166512233,0.732228182162554,0.816461484982709,0.943143179694559
-0.00700000000000001,0.684161307134649,0.76365790971924,0.838581808411421,0.950355755683319
-0.00650000000000001,0.724391555115287,0.793708323505402,0.859573751187891,0.957101464403958
-0.00600000000000001,0.762549062266127,0.822223390821474,0.879356826236503,0.963373844739022
-0.0055,0.798436093050278,0.849054011626555,0.897854834868593,0.969166882603214
-0.005,0.831866172478157,0.874059009209437,0.914996233342381,0.974475018138524
-0.0045,0.86266517011472,0.897106071465722,0.930714477811844,0.979293152369579
-0.004,0.890672313562927,0.918072635790878,0.944948345822912,0.983616653310403
-0.0035,0.915741125215757,0.93684671100521,0.957642232638359,0.9874413615144
-0.003,0.937740276535301,0.953327630184909,0.968746420805535,0.9907635950602
-0.0025,0.956554354619946,0.967426728779953,0.978217321522828,0.993580153966694
-0.002,0.972084536356233,0.979067942950804,0.986017686510656,0.995888324031385
-0.0015,0.984249166017191,0.988188323647149,0.992116789250119,0.997685880086931
-0.001,0.992984232760348,0.99473846257876,0.996490574616143,0.998971088671534
-0.0005,0.998243745092421,0.998682826885975,0.999121776101262,0.999742710109616
0,1,1,1,1
0.0005,0.998243745092421,0.998682826885975,0.999121776101262,0.999742710109616
0.001,0.992984232760348,0.99473846257876,0.996490574616143,0.998971088671534
0.0015,0.984249166017191,0.988188323647149,0.992116789250119,0.997685880086931
0.002,0.972084536356233,0.979067942950804,0.986017686510656,0.995888324031385
0.0025,0.956554354619946,0.967426728779953,0.978217321522828,0.993580153966694
0.003,0.937740276535301,0.953327630184909,0.968746420805535,0.9907635950602
0.0035,0.915741125215757,0.93684671100521,0.957642232638359,0.9874413615144
0.004,0.890672313562927,0.918072635790878,0.944948345822912,0.983616653310403
0.0045,0.86266517011472,0.897106071465722,0.930714477811844,0.979293152369579
0.005,0.831866172478157,0.874059009209437,0.914996233342381,0.974475018138524
0.0055,0.798436093050278,0.849054011626555,0.897854834868593,0.969166882603214
0.00600000000000001,0.762549062266127,0.822223390821474,0.879356826236503,0.963373844739022
0.00650000000000001,0.724391555115287,0.793708323505402,0.859573751187891,0.957101464403958
0.00700000000000001,0.684161307134649,0.76365790971924,0.838581808411421,0.950355755683319
0.00750000000000001,0.642066166512233,0.732228182162554,0.816461484982709,0.943143179694559
0.00800000000000001,0.598322889322123,0.699581073469755,0.793297170147536,0.935470636862012
0.00850000000000001,0.553155885251631,0.665883349067712,0.769176751503972,0.927345458671714
0.00900000000000001,0.506795921476463,0.631305513482051,0.744191195729059,0.918775398917322
0.00950000000000001,0.459478792586206,0.59602069813067,0.718434116073551,0.909768624448755
0.01,0.411443964659238,0.560203538751222,0.69200132891346,0.900333705435862
0.0105,0.362933201732138,0.524029050653915,0.664990401699574,0.890479605160067
0.011,0.314189183002818,0.487671509971607,0.637500194685391,0.880215669347531
0.0115,0.265454119148534,0.451303348996382,0.609630398839749,0.869551615057993
0.012,0.216968376129317,0.415094073546188,0.581481072362949,0.858497519144043
0.0125,0.168969114784398,0.379209210098314,0.55315217822403,0.847063806296112
0.013,0.121688954414395,0.343809290160138,0.524743125122345,0.835261236689017
0.0135,0.075354668376049,0.309048879024182,0.496352314248694,0.823100893246429
0.014,0.0301859195004198,0.275075655676694,0.468076694180193,0.810594168540097
0.0145,0.0136059571189859,0.242029550200185,0.440011326189151,0.797752751341145
0.015,0.0558191167328796,0.210041944533989,0.412248962179715,0.784588612841221
0.0155,0.0962623060583033,0.179234941937172,0.38487963738745,0.771113992561652
0.016,0.134755896435154,0.149720709939238,0.357990279886774,0.757341383969205
0.0165,0.171132842974197,0.12160090097075,0.331664338849822,0.743283519817386
0.017,0.205239564128698,0.0949661542431684,0.305981433388516,0.728953357232563
0.0175,0.236936736630702,0.0698956817999146,0.281017023690034,0.714364062564523
0.018,0.266100001272478,0.0464569409943903,0.256842106025178,0.699528996021335
0.0185,0.292620575580172,0.0247053949706919,0.233522933070229,0.68446169610868
0.019,0.316405770016716,0.00468436203474522,0.211120760836478,0.669175863894022
0.0195,0.337379404960628,0.0135750458869881,0.189691623348612,0.653685347116196
0.02,0.355482126332645,0.0300538961915525,0.169286136054513,0.638004124161173
0.0205,0.370671618379186,0.0447453211155195,0.149949328785585,0.622146287924892
0.021,0.382922712766243,0.0576543176570909,0.131720508919541,0.606126029584195
0.0215,0.392227393785492,0.0687974643839793,0.114633155227571,0.589957622296933
0.022,0.398594700121915,0.0782025582279326,0.0987148427159786,0.573655404852433
0.0225,0.402050524275017,0.0859081749586834,0.0839871985997393,0.557233765293493
0.023,0.402637311359692,0.0919631575881239,0.0704658893729246,0.540707124531091
0.0235,0.400413659633874,0.0964260374753547,0.058160638769671,0.524089919972966
0.024,0.395453825704487,0.099364393380944,0.0470752762401929,0.50739658918716
0.0245,0.387847137946941,0.100854154150687,0.0372078154003137,0.490641553621516
0.025,0.377697322232977,0.10097885109216,0.028550561751023,0.473839202400032
0.0255,0.365121744593411,0.0998288264386588,0.0210902488075683,0.457003876216783
0.026,0.350250575943034,0.0975004045723466,0.0148082016264686,0.440149851347992
0.0265,0.333225884461468,0.0940950328997829,0.00968052657440879,0.423291323802593
0.027,0.314200661653249,0.0897183994369933,0.00567832604606424,0.406442393631414
0.0275,0.293337788500143,0.0844795342670519,0.00276793670924793,0.389617049414834
0.028,0.270808948466483,0.0784899020802763,0.000911189736085824,0.372829152948499
0.0285,0.246793494421771,0.071862492995692,6.56913688413507E-05,0.356092424146362
0.029,0.221477276802414,0.0647109187929518,0.000185122069123682,0.339420426179945
0.0295,0.19505144054452,0.057148521557409,0.00121955241003815,0.322826550872419
0.03,0.167711198481092,0.0492875015590611,0.00311577379283884,0.306324004365623
0.0305,0.139654589008814,0.0412380709505422,0.00581764200320013,0.289925793077806
0.031,0.111081225891352,0.0331076395826142,0.00926643156766246,0.273644709969392
0.0315,0.0821910480775255,0.0250000389005191,0.0134011988283655,0.257493321133602
0.032,0.053183077373787,0.0170147895042324,0.0181591516240419,0.241483952728329
0.0325,0.0242541917218458,0.00924641753367603,0.0234760234474913,0.225628678265083
0.033,0.00440207830557058,0.001783824580135,0.0292864499444312,0.209939306270372
0.0335,0.0325967223635846,0.00529028466837559,0.035524345625657,0.194427368334277
0.034,0.0601463853539437,0.011899913362838,0.0421232786837379,0.17910410756044
0.0345,0.0868744576864541,0.0179762188725714,0.049016841836816,0.1639804674311
0.035,0.112612114186398,0.023457892038095,0.0561390171652069,0.149067081100194
0.0355,0.137199295412654,0.0282914673098141,0.0634245329610902,0.134374261126927
0.036,0.160485625551021,0.0324315623772334,0.0708092106772129,0.119911989661588
0.0365,0.182331261482653,0.0358410464907811,0.0782303001367634,0.105689909094713
0.037,0.20260766809566,0.0384911372756262,0.0856268012528711,0.0917173131800606
0.0375,0.221198315405604,0.0403614264291153,0.0929397706019666,0.078003138641172
0.038,0.237999293574557,0.04143983527571,0.100112611299871,0.0645559572705856
0.0385,0.25291984246506,0.0417225017207848,0.107091344742286,0.0513839685301048
0.039,0.265882792931144,0.0412136006927364,0.113824862891588,0.0384949926597825
0.0395,0.276824917629759,0.0399251006871101,0.120265159918748,0.0258964643025729
0.04,0.285697189728758,0.0378764595227177,0.126367542141979,0.0135954266508761
0.0405,0.292464948488018,0.0350942628840667,0.132090815341501,0.00159852612046665
0.041,0.297107971294546,0.0316118096532583,0.137397448671845,0.0100879924434516
0.0415,0.299620452336467,0.027468648424559,0.14225371453835,0.0214582900240511
0.042,0.300010888700773,0.0227100699432071,0.146629803952258,0.0325069371512993
0.0425,0.298301875271749,0.0173865605141456,0.150499917027958,0.0432289170784826
0.043,0.294529810387245,0.0115532216841438,0.153842328435759,0.0536196284150811
0.0435,0.288744514774709,0.00526916171048351,0.156639427773089,0.0636748872149973
0.044,0.281008766834572,0.0014031355102681,0.158877734965279,0.0733909285198902
0.0445,0.271397757861646,0.00839845826972646,0.160547890953391,0.0827644073581161
0.045,0.259998471292407,0.0156495257882042,0.161644624069816,0.0917923992005234
0.0455,0.246908990534252,0.0230876520161466,0.162166692641916,0.100472399875097
0.046,0.232237740369028,0.0306434086855679,0.162116804498961,0.108802324943181
0.0465,0.216102667324804,0.0382472818910229,0.161501514187195,0.116780508540735
0.047,0.198630364774311,0.0458303166180435,0.160331098821392,0.124405701688822
0.0475,0.179955148843647,0.0533247438216087,0.158619413618011,0.131677070078222
0.048,0.160218091498726,0.0606645848860003,0.156383728264315,0.13859419133378
0.0485,0.139566017417847,0.0677862285678847,0.15364454537914,0.145157051764806
0.049,0.118150471455314,0.0746289758338508,0.150425402413633,0.1513660426085
0.0495,0.0961266636521669,0.0811355483488469,0.146752658423946,0.157221955774102
0.05,0.0736523988549282,0.0872525567495883,0.142655267221962,0.162725979096046
0.0505,0.050886998061502,0.0929309252434447,0.13816453847443,0.167879691105145
0.051,0.0279902186245728,0.0981262695047024,0.133313888374936,0.172685055327371
0.0515,0.00512118040743378,0.102799225292412,0.128138581556842,0.177144414120469
0.052,0.0175626950946356,0.106915725683102,0.122675465948427,0.181260482059233
0.0525,0.0399067257816423,0.1104472252932,0.116962702293835,0.185036338880828
0.053,0.0617599834108999,0.113370870355686,0.111039490075128,0.188475422002139
0.0535,0.0829762749949173,0.115669614008977,0.10494579157166,0.191581518621654
0.054,0.103415084892953,0.117332276648893,0.0987220557833394,0.194358757418918
0.0545,0.122942471650342,0.118353551682546,0.09240894392418,0.19681159986509
0.055,0.14143191397365,0.118733957501778,0.0860470581621546,0.198944831158647
0.0555,0.158765100598793,0.118479736959392,0.0796766752409882,0.200763550800697
0.056,0.174832659211024,0.117602706079789,0.0733374865695221,0.202273162824841
0.0565,0.189534820007178,0.11612005416309,0.06706834630504,0.203479365696921
0.057,0.20278200994894,0.114054097844746,0.0609070288889085,0.204388141900391
0.0575,0.214495374237938,0.111431992047854,0.0548899974165635,0.205005747223405
0.058,0.22460722204583,0.108285401109777,0.049052184139813,0.205338699764079
0.0585,0.233061394051982,0.104650133675604,0.043426784308205,0.205393768670693
0.059,0.239813549874091,0.100565745226017,0.0380450644584923,0.205177962633886
0.0595,0.244831374019848,0.0960751123442863,0.0329361861576229,0.204698518148186
0.06,0.248094699536621,0.0912239830246757,0.0281270460959644,0.203962887560435
0.0605,0.249595549087604,0.0860605074811572,0.0236421333142924,0.202978726922918
0.061,0.249338093733266,0.0806347540301603,0.0195034042312206,0.201753883669146
0.0615,0.24733853024253,0.0749982146934589,0.0157301760179797,0.20029638413047
0.062,0.243624878295389,0.0692033051971286,0.0123390387455257,0.198614420911783
0.0625,0.238236699464061,0.0633028640299503,0.00934378660567366,0.196716340144709
0.063,0.231224740369855,0.0573496551703046,0.00675536838408212,0.194610628636752
0.0635,0.222650502904394,0.0513958789954375,0.0045818572392443,0.192305900934935
0.064,0.212585744873485,0.0454926957522728,0.00282843971894621,0.189810886322489
0.0645,0.201111914866743,0.0396897657963795,0.00149742382468813,0.187134415767145
0.065,0.188319525573224,0.0340348105972167,0.000588265816080053,0.18428540883958
0.0655,0.174307470150179,0.0285731982656509,9.76153319372158E-05,0.181272860620486
0.066,0.159182286606053,0.0233475570865442,1.93782934083751E-05,0.178105828614683
0.0665,0.143057375478047,0.0183974202377143,0.000344796947641146,0.174793419690571
0.067,0.126052176366658,0.0137589045498437,0.00106254630884862,0.171344777063093
0.0675,0.108291309133241,0.00946442581315251,0.00215884615778809,0.167769067338235
0.068,0.0899036857700401,0.00554245276927942,0.00361758767114509,0.164075467636884
0.0685,0.0710215991143964,0.00201730154433631,0.00542047366964147,0.160273152815688
0.069,0.0517797946988827,0.00109102811483559,0.0075471713983155,0.156371282802301
0.0695,0.0323145321064604,0.00376697384088544,0.00997547668476199,0.152378990062165
0.07,0.0127626422339902,0.00599948832807631,0.0126814882615303,0.148305367213681
0.0705,0.00673941314138907,0.00778207354778874,0.0156397909876592,0.14415945480834
0.071,0.0260564731501984,0.009112771751549,0.0188236466617288,0.139950229292033
0.0715,0.0450555947239903,0.0099941139113734,0.0222051910850172,0.135686591163437
0.072,0.0636069484807274,0.0104330266323224,0.0257556360085026,0.131377353344986
0.0725,0.081584687664505,0.010440698943321,0.0294454745816165,0.127031229781551
0.073,0.0988677844167571,0.0100324107262728,0.0332446889138555,0.122656824281552
0.0735,0.115340827908234,0.00922732487724882,0.0371229583625484,0.118262619614767
0.074,0.130894779148716,0.00804824560420549,0.0410498671711609,0.113856966880691
0.0745,0.145427677612504,0.00652134555070543,0.0449951101023432,0.109448075160802
0.075,0.158845295169917,0.00467586469212453,0.0489286947382769,0.105044001467608
0.0755,0.171061733195813,0.00254378417778097,0.0528211391575036,0.100652641002862
0.076,0.181999959132795,0.000159478487546145,0.056643663741988,0.096281717736801
0.0765,0.191592279216542,0.00244065056666504,0.0603683759203496,0.0919387753197376
0.077,0.199780744520414,0.00521855433670727,0.0639684467125506,0.0876311683367808
0.0775,0.206517487943242,0.00813492858132167,0.0674182780074354,0.0833660539159067
0.078,0.211764990244592,0.0111496116500919,0.0706936595768654,0.079150383699027
0.0785,0.215496273722617,0.0142219857811727,0.0737719149082749,0.0749908961851133
0.079,0.21769502262751,0.0173113777008092,0.076632035020723,0.0708941094538462
0.0795,0.218355629905097,0.0203774547629293,0.0792547995173433,0.0668663142776492
0.08,0.217483170366926,0.0233806129517122,0.08162288421891,0.0629135676293556
0.0805,0.21509330088192,0.0262823531878691,0.0837209548183773,0.0590416865921346
0.081,0.211212088676851,0.0290456425290151,0.0855357460940987,0.0552562426776747
0.0815,0.205875769315394,0.0316352570342264,0.0870561263193173,0.0515625565579871
0.082,0.199130436394959,0.0340181032707227,0.0882731466067606,0.0479656932155554
0.0825,0.191031665453906,0.0361635156743753,0.0891800750291381,0.0444704575159118
0.083,0.181644075016061,0.0380435272329786,0.0897724154583094,0.0410813902060756
0.0835,0.17104082811177,0.0396331112393434,0.0900479111672531,0.0378027643416414
0.084,0.15930307800252,0.0409103921574592,0.0900065333390278,0.0346385821446562
0.0845,0.146519362196717,0.0418568239563207,0.089650454725054,0.0315925722937724
0.085,0.132784949175349,0.0424573345894734,0.0889840087906423,0.0286681876475224
0.0855,0.118201142545845,0.042700435630774,0.0880136347781347,0.025868603400904
0.086,0.10287454760852,0.0425782964151173,0.0867478092067463,0.0231967156748339
0.0865,0.0869163055509942,0.0420867823737396,0.0851969644126456,0.0206551405373778
0.087,0.070441300680443,0.0412254575939673,0.083373394812482,0.0182462134550362
0.0875,0.0535673462602887,0.039997551969802,0.081291151647975,0.0159719891717339
0.088,0.0364143546361742,0.0384098936393777,0.078965927037887,0.0138342420125405
0.0885,0.0191034974149949,0.0364728077251298,0.0764149282263074,0.0118344666085309
0.089,0.00175636150021924,0.0341999826995667,0.0736567429723285,0.00997387903859378
0.0895,0.015505893213589,0.0316083059910866,0.0707111970755727,0.00825341838339254
0.09,0.03256336872387,0.0287176707177904,0.0675992050743888,0.00667374868610265
0.0905,0.0492982506964637,0.0255507556902772,0.0643426151886322,0.00523526131396874
0.091,0.0655956115681389,0.0221327810548593,0.0609640496066435,0.00393807771416294
0.0915,0.0813441895626828,0.0184912421544946,0.0574867412361911,0.00278205255687405
0.092,0.0964371383987074,0.0146556243643754,0.0539343680517121,0.00176677725801941
0.0925,0.110772742692832,0.0106571018110424,0.0503308861751299,0.000891583873447288
0.093,0.124255094320401,0.00652822300699458,0.0467003628248951,0.000155549355988259
0.0935,0.136794725285569,0.00230258652612113,0.0430668102577697,0.000442499833777725
0.094,0.148309192971303,0.00198549009168539,0.0394540218103761,0.000903982772650546
0.0945,0.158723613985276,0.00630130498598495,0.0358854111228558,0.00123055878590625
0.095,0.167971143187382,0.0106101069488385,0.0323838555953391,0.00142412183487429
0.0955,0.175993394875987,0.0148774275316375,0.0289715450895919,0.00148679459193356
0.096,0.182740803520319,0.0190694071504183,0.025669836843494,0.00142092221427046
0.0965,0.188172921852723,0.0231531121419038,0.0224991175152547,0.00122906582812897
0.097,0.192258654573873,0.0270968398379939,0.0194786732178786,0.000913995735648577
0.0975,0.194976426373422,0.030870408868509,0.0166265683427872,0.000478684356732718
0.098,0.19631428342481,0.0344454320690816,0.0139595339051131,7.37010812846761E-05
0.0985,0.196269927973,0.0377955695614341,0.0114928660725145,0.000739806093101832
0.099,0.194850686094516,0.0408967597848226,0.00924033546489682,0.00151609671068576
0.0995,0.192073409167239,0.0437274264880326,0.00721410773471384,0.00239886747066628
0.1,0.187964310039815,0.0462686599386145,0.00542467585708543,0.00338424960003156

==> PlotE2.csv <==
x,y1,y2,y3,y4
-0.1,0,0.0373072413493669,0.00948439243054817,0.249630223818308
-0.0995,0,0.0538014929757445,0.00603441666628348,0.242820560718195
-0.099,0,0.0701403180690113,0.0218633422667838,0.23583611266359
-0.0985,0,0.0862315521418465,0.0379440008319161,0.228685487632807
-0.098,0,0.101982706957099,0.0542160089544684,0.221377420055506
-0.0975,0,0.117301532356032,0.0706172155690622,0.213920759060825
-0.097,0,0.132096591584426,0.0870839471901802,0.206324456643277
-0.0965,0,0.146277846417388,0.103551265191069,0.198597555763154
-0.096,0,0.159757248201001,0.119953234051098,0.1907491783982
-0.0955,0,0.172449330772896,0.136223199418523,0.182788513563329
-0.095,0,0.184271801096407,0.152294074760123,0.17472480531513
-0.0945,0,0.19514612334601,0.168098635299344,0.16656734075787
-0.094,0,0.204998092116744,0.183569817880998,0.158325438067623
-0.0935,0,0.213758390398689,0.19864102534364,0.150008434551077
-0.093,0,0.221363127960197,0.213246433930906,0.141625674755433
-0.0925,0,0.227754355821445,0.22732130223083,0.133186498645686
-0.092,0,0.232880552573202,0.240802280097754,0.124700229865403
-0.0915,0,0.236697078404951,0.253627715985237,0.116176164096934
-0.091,0,0.239166592851237,0.265737961100688,0.107623557536766
-0.0905,0,0.240259432445181,0.277075668783447,0.09905161550152
-0.09,0,0.239953944682512,0.287586087507949,0.0904694811798058
-0.0895,0,0.238236774947316,0.297217345922516,0.0818862245449069
-0.089,0,0.235103103330518,0.305920728352366,0.0733108314429347
-0.0885,0,0.230556828582297,0.313650939222526,0.0647521928708001
-0.088,0,0.224610696778152,0.320366354892567,0.0562190944579934
-0.0875,0,0.217286372643029,0.326029261440263,0.0477202061658173
-0.087,0,0.208614451866202,0.330606076985306,0.0392640722173259
-0.0865,0,0.198634413148802,0.334067557206882,0.0308591012708441
-0.086,0,0.187394509152979,0.336388982780001,0.0225135568495114
-0.0855,0,0.174951595963546,0.33755032753455,0.0142355480388713
-0.085,0,0.16137090112617,0.337536406227959,0.00603302046408045
-0.0845,0,0.146725730787336,0.336337000916484,0.00208625244215417
-0.084,0,0.131097116926694,0.333946965011136,0.0101146778702828
-0.0835,0,0.114573406138366,0.330366304211633,0.0180448517531162
-0.083,0,0.097249791880524,0.325600233624903,0.0258695665639066
-0.0825,0,0.079227792568241,0.319659210493027,0.0335818187841772
-0.082,0,0.0606146783294634,0.31255894207843,0.0411748160327244
-0.0815,0,0.0415228496741927,0.304320368381011,0.0486419838477463
-0.081,0,0.0220691717388379,0.294969619491997,0.0559769721146053
-0.0805,0,0.00237426815768292,0.28453794752192,0.0631736611322894
-0.08,0,0.017438221022078,0.273061633174508,0.0702261673122157
-0.0795,0,0.0372424126294548,0.26058186717373,0.0771288485035796
-0.079,0,0.0569109798067188,0.247144606886922,0.0838763089400518
-0.0785,0,0.0763159722689908,0.232800408622066,0.0904634038032034
-0.078,0,0.0953296518291593,0.217604236211229,0.0968852433986361
-0.0775,0,0.113825337438942,0.201615246623894,0.103137196941389
-0.077,0,0.13167825384672,0.184896553482948,0.109214895947796
-0.0765,0,0.148766377866286,0.167514969481339,0.115114237231574
-0.076,0,0.164971276189084,0.149540728818455,0.120831385502508
-0.0755,0,0.180178928657182,0.131047190891083,0.126362775566719
-0.075,0,0.194280530945518,0.112110526583915,0.131705114128103
-0.0745,0,0.207173270680547,0.0928093886081118,0.136855381191112
-0.074,0,0.218761071147878,0.0732245674329125,0.141810831065661
-0.0735,0,0.22895529691369,0.0534386344439747,0.146568992975542
-0.073,0,0.237675415902577,0.0335355740425386,0.151127671272296
-0.0725,0,0.244849612736927,0.0136004064710906,0.155484945257103
-0.072,0,0.25041534844827,0.0062811967865327,0.159639168613798
-0.0715,0,0.254319862017386,0.026023303130117,0.163588968456732
-0.071,0,0.25652060958487,0.0455401125501997,0.167333243997717
-0.0705,0,0.256985637594814,0.0647463529424103,0.170871164836879
-0.07,0,0.255693886588103,0.0835576750327192,0.174202168882762
-0.0695,0,0.252635422845469,0.101891044906819,0.177325959907596
-0.069,0,0.247811595590105,0.11966513213734,0.180242504744113
-0.0685,0,0.241235117991736,0.13680069151422,0.182952030130862
-0.068,0,0.232930070764347,0.153220936406137,0.185455019213418
-0.0675,0,0.222931827714263,0.168851901814615,0.187752207709405
-0.067,0,0.211286903169417,0.183622795226913,0.189844579745705
-0.0665,0,0.198052721800124,0.197466333429039,0.191733363376665
-0.066,0,0.183297311921806,0.210319063505916,0.193420025792598
-0.0655,0,0.167098923946423,0.222121666331491,0.194906268228234
-0.065,0,0.149545576217103,0.232819240937118,0.196194020581246
-0.0645,0,0.130734531015207,0.242361568241402,0.197285435751309
-0.064,0,0.110771704066236,0.250703352728338,0.198182883710567
-0.0635,0,0.0897710113862165,0.257804440772506,0.198888945316695
-0.063,0,0.0678536577992365,0.263630014429688,0.199406405880109
-0.0625,0,0.045147371915663,0.268150759637896,0.199738248497163
-0.062,0,0.0217855927853017,0.271343007906757,0.199887647161483
-0.0615,0,0.00209338617311552,0.273188850711749,0.199857959665853
-0.061,0,0.0263473100185554,0.273676225953204,0.199652720307323
-0.0605,0,0.0508308856606555,0.272798975987402,0.199275632408431
-0.06,0,0.0753967292535979,0.27055687688775,0.198730560667664
-0.0595,0,0.0998963308986627,0.266955638747028,0.198021523352436
-0.059,0,0.124181029787215,0.262006876986223,0.19715268434806
-0.0585,0,0.148102992812094,0.255728054790578,0.196128345076315
-0.058,0,0.171516189624943,0.248142396948374,0.194952936297341
-0.0575,0,0.194277357120552,0.239278775521668,0.193631009808682
-0.057,0,0.216246946387038,0.229171567929921,0.192167230055398
-0.0565,0,0.23729004527236,0.217860488176218,0.190566365665187
-0.056,0,0.257277269882708,0.205390392090811,0.188833280922529
-0.0555,0,0.276085618545457,0.191811057607137,0.186972927195838
-0.055,0,0.293599282037252,0.177176941220455,0.184990334331618
-0.0545,0,0.309710404194346,0.161546911908031,0.182890602029583
-0.054,0,0.324319787385148,0.144983963911633,0.180678891212622
-0.0535,0,0.337337537731514,0.127554909897251,0.178360415405447
-0.053,0,0.348683645412179,0.10933005611277,0.17594043213562
-0.0525,0,0.358288495865789,0.0903828612611491,0.173424234370567
-0.052,0,0.366093308228219,0.0707895808939828,0.17081714200402
-0.0515,0,0.372050497885298,0.0506288992075402,0.168124493405177
-0.051,0,0.37612396059348,0.0299815501901191,0.16535163704367
-0.0505,0,0.378289276212692,0.00892993012534722,0.162503923203243
-0.05,0,0.378533830703096,0.0124422964993712,0.15958669579679
-0.0495,0,0.376856855655758,0.0340505955970491,0.156605284295193
-0.049,0,0.373269385251464,0.0558099644943986,0.153564995782092
-0.0485,0,0.36779413116707,0.0776353332412258,0.150471107146474
-0.048,0,0.360465276569809,0.099441964105405,0.147328857424645
-0.0475,0,0.351328190951971,0.121145847157311,0.144143440302829
-0.047,0,0.340439068156335,0.142664089873775,0.140919996791316
-0.0465,0,0.32786449052186,0.163915298729563,0.137663608080718
-0.046,0,0.313680922634839,0.184819950793776,0.134379288590519
-0.0455,0,0.297974138698337,0.205300753409091,0.131071979219741
-0.045,0,0.280838588028245,0.225282990103259,0.127746540809118
-0.0445,0,0.262376703643436,0.244694850964038,0.1244077478238
-0.044,0,0.242698159336852,0.263467745800581,0.121060282265146
-0.0435,0,0.22191908099028,0.281536598515466,0.117708727819751
-0.043,0,0.200161218225247,0.298840121221564,0.114357564253387
-0.0425,0,0.177551082763151,0.315321066756147,0.111011162057108
-0.042,0,0.154219060097208,0.330926458370256,0.107673777352257
-0.0415,0,0.130298501255284,0.345607795503775,0.104349547060669
-0.041,0,0.105924801554733,0.359321234694974,0.101042484345863
-0.0405,0,0.0812344733171488,0.372027744816764,0.0977564743305265
-0.04,0,0.0563642195219431,0.383693235979725,0.0944952700950853
-0.0395,0,0.0314500153328443,0.394288661593082,0.0912624889616553
-0.039,0,0.00662620433136466,0.403790093228601,0.0880616090671551
-0.0385,0,0.0179753838632199,0.412178768087654,0.0848959662288424
-0.038,0,0.0422262881153198,0.41944110902776,0.0817687511050185
-0.0375,0,0.06600223622253,0.425568717260719,0.0786830066531217
-0.037,0,0.0891839253874404,0.430558337989105,0.075641625886907
-0.0365,0,0.111657757159952,0.434411799400511,0.0726473499338866
-0.036,0,0.133316521695517,0.437135925588575,0.0697027663936785
-0.0355,0,0.154060026611781,0.438742424115624,0.066810307997389
-0.035,0,0.173795666199364,0.439247749072885,0.0639722515676332
-0.0345,0,0.192438927247874,0.438672940629783,0.0611907172782788
-0.034,0,0.209913828281447,0.437043442193077,0.0584676682124831
-0.0335,0,0.22615328955468,0.43438889641877,0.0558049102170821
-0.033,0,0.24109943173496,0.430742921434052,0.0532040920508868
-0.0325,0,0.254703801786167,0.426142868732435,0.0506667058239398
-0.032,0,0.266927525166484,0.420629564302035,0.0481940877242969
-0.0315,0,0.277741384054596,0.414247034634092,0.0457874190284079
-0.031,0,0.287125821918884,0.407042219335841,0.0434477273907025
-0.0305,0,0.295070875338204,0.39906467213823,0.0411758884075122
-0.03,0,0.301576034565659,0.390366252144456,0.0389726274500085
-0.0295,0,0.306650034893409,0.381000807209455,0.0368385217603884
-0.029,0,0.310310581422441,0.371023851373145,0.0347740028051058
-0.0285,0,0.312584010361759,0.3604922382912,0.032779358878523
-0.028,0,0.313504890472351,0.34946383261638,0.0308547379499489
-0.0275,0,0.313115568728548,0.337997181280782,0.0290001507466342
-0.027,0,0.311465664689241,0.326151186615088,0.027215474064912
-0.0265,0,0.30861151845051,0.313984783214858,0.0255004543013057
-0.026,0,0.304615597386418,0.301556620426486,0.0238547111950741
-0.0255,0,0.299545867173503,0.288924752276807,0.0222777417733302
-0.025,0,0.293475132834418,0.276146336610833,0.0207689244895467
-0.0245,0,0.286480355725622,0.263277345132168,0.0193275235459651
-0.024,0,0.278641952531413,0.250372285960608,0.0179526933901349
-0.0235,0,0.270043082411141,0.23748394023203,0.0166434833755481
-0.023,0,0.260768928477559,0.224663114167214,0.0153988425760797
-0.0225,0,0.250905979762056,0.211958407929597,0.0142176247437225
-0.022,0,0.240541319747275,0.199416002477654,0.0130985933988857
-0.0215,0,0.229761927420458,0.187079465496398,0.0120404270423427
-0.021,0,0.218653996622906,0.174989577365243,0.0110417244777382
-0.0205,0,0.207302279244214,0.163184177986799,0.0101010102334109
-0.02,0,0.195789457536481,0.151698035164152,0.00921674007216321
-0.0195,0,0.184195550506204,0.14056273507343,0.00838730657748975
-0.019,0,0.172597358983073,0.129806595235058,0.00761104480469193
-0.0185,0,0.161067953568581,0.11945460024182,0.00688623798523242
-0.018,0,0.149676209237131,0.109528360355694,0.00621112327263431
-0.0175,0,0.138486389901932,0.100046092939208,0.00558389751820103
-0.017,0,0.127557785771686,0.091022626541795,0.00500272306482482
-0.0165,0,0.116944405816398,0.0824694273181542,0.00446573354716371
-0.016,0,0.106694727136009,0.0743946473148456,0.00397103968650064
-0.0155,0,0.0968515024888487,0.0668031940241652,0.00351673506865144
-0.015,0,0.0874516266928739,0.0596968204715851,0.00310090189336304
-0.0145,0,0.0785260620661973,0.0530742349755387,0.00272161668373748
-0.014,0,0.070099822529417,0.0469312295968691,0.00237695594433177
-0.0135,0,0.062192015455561,0.0412608261805927,0.00206500175671824
-0.013,0,0.0548159398288546,0.0360534387854572,0.00178384730144377
-0.0125,0,0.0479792387656391,0.0312970511977677,0.00153160229549997
-0.012,0,0.0416841039641225,0.0269774081357059,0.0013063983346083
-0.0115,0,0.0359275291885082,0.0230782186694416,0.00110639412983562
-0.011,0,0.0307016094614902,0.0195813703112179,0.000929780628284437
-0.0105,0,0.0259938822408847,0.0164671521687054,0.000774786007849543
-0.01,0,0.0217877064947885,0.0137144855046506,0.000639680536297235
-0.00950000000000001,0,0.0180626752682184,0.0113011600064611,0.000522781285204635
-0.00900000000000001,0,0.014795057055487,0.00920407404113078,0.000422456689594693
-0.00850000000000001,0,0.0119582610589777,0.00739947715394684,0.000337130944416176
-0.00800000000000001,0,0.00952332122847371,0.0058632130638445,0.000265288229347171
-0.00750000000000001,0,0.0074593938373088,0.00457096141408544,0.000205476753744539
-0.00700000000000001,0,0.00573426326345962,0.00349847655408472,0.00015631261391992
-0.00650000000000001,0,0.00431485060592992,0.00262182165656679,0.000116483455294519
-0.00600000000000001,0,0.0031677197796017,0.00191759651359655,8.47519323694779E-05
-0.0055,0,0.00225957579488021,0.00136315740513832,5.99589598454407E-05
-0.005,0,0.00155775004123669,0.000936827494308575,4.10267486332039E-05
-0.0045,0,0.00103066755499563,0.000618096274006166,2.69616209165126E-05
-0.004,0,0.000648291459832205,0.00038780666966225,1.68565988572831E-05
-0.0035,0,0.000382540021426067,0.000228328491927287,9.89376197211892E-06
-0.003,0,0.000207672053143933,0.000123717030622991,5.34636865616084E-06
-0.0025,0,0.000100636744698347,5.9855686599041E-05,2.58073778529508E-06
-0.002,0,4.13843572988874E-05,2.45816505643557E-05,1.05788678975736E-06
-0.0015,0,1.31346333948363E-05,7.7937567828067E-06,3.34923060410461E-07
-0.001,0,2.60020292692934E-06,1.54176396509606E-06,6.61860226305338E-08
-0.0005,0,1.62727020751106E-07,9.64449484649078E-08,4.13769099547746E-09
0,0,0,0,0
0.0005,0,1.62727020751106E-07,9.64449484649078E-08,4.13769099547746E-09
0.001,0,2.60020292692934E-06,1.54176396509606E-06,6.61860226305338E-08
0.0015,0,1.31346333948363E-05,7.7937567828067E-06,3.34923060410461E-07
0.002,0,4.13843572988874E-05,2.45816505643557E-05,1.05788678975736E-06
0.0025,0,0.000100636744698347,5.9855686599041E-05,2.58073778529508E-06
0.003,0,0.000207672053143933,0.000123717030622991,5.34636865616084E-06
0.0035,0,0.000382540021426067,0.000228328491927287,9.89376197211892E-06
0.004,0,0.000648291459832205,0.00038780666966225,1.68565988572831E-05
0.0045,0,0.00103066755499563,0.000618096274006166,2.69616209165126E-05
0.005,0,0.00155775004123669,0.000936827494308575,4.10267486332039E-05
0.0055,0,0.00225957579488021,0.00136315740513832,5.99589598454407E-05
0.00600000000000001,0,0.0031677197796017,0.00191759651359655,8.47519323694779E-05
0.00650000000000001,0,0.00431485060592992,0.00262182165656679,0.000116483455294519
0.00700000000000001,0,0.00573426326345962,0.00349847655408472,0.00015631261391992
0.00750000000000001,0,0.0074593938373088,0.00457096141408544,0.000205476753744539
0.00800000000000001,0,0.00952332122847371,0.0058632130638445,0.000265288229347171
0.00850000000000001,0,0.0119582610589777,0.00739947715394684,0.000337130944416176
0.00900000000000001,0,0.014795057055487,0.00920407404113078,0.000422456689594693
0.00950000000000001,0,0.0180626752682184,0.0113011600064611,0.000522781285204635
0.01,0,0.0217877064947885,0.0137144855046506,0.000639680536297235
0.0105,0,0.0259938822408847,0.0164671521687054,0.000774786007849543
0.011,0,0.0307016094614902,0.0195813703112179,0.000929780628284437
0.0115,0,0.0359275291885082,0.0230782186694416,0.00110639412983562
0.012,0,0.0416841039641225,0.0269774081357059,0.0013063983346083
0.0125,0,0.0479792387656391,0.0312970511977677,0.00153160229549997
0.013,0,0.0548159398288546,0.0360534387854572,0.00178384730144377
0.0135,0,0.062192015455561,0.0412608261805927,0.00206500175671824
0.014,0,0.070099822529417,0.0469312295968691,0.00237695594433177
0.0145,0,0.0785260620661973,0.0530742349755387,0.00272161668373748
0.015,0,0.0874516266928739,0.0596968204715851,0.00310090189336304
0.0155,0,0.0968515024888487,0.0668031940241652,0.00351673506865144
0.016,0,0.106694727136009,0.0743946473148456,0.00397103968650064
0.0165,0,0.116944405816398,0.0824694273181542,0.00446573354716371
0.017,0,0.127557785771686,0.091022626541795,0.00500272306482482
0.0175,0,0.138486389901932,0.100046092939208,0.00558389751820103
0.018,0,0.149676209237131,0.109528360355694,0.00621112327263431
0.0185,0,0.161067953568581,0.11945460024182,0.00688623798523242
0.019,0,0.172597358983073,0.129806595235058,0.00761104480469193
0.0195,0,0.184195550506204,0.14056273507343,0.00838730657748975
0.02,0,0.195789457536481,0.151698035164152,0.00921674007216321
0.0205,0,0.207302279244214,0.163184177986799,0.0101010102334109
0.021,0,0.218653996622906,0.174989577365243,0.0110417244777382
0.0215,0,0.229761927420458,0.187079465496398,0.0120404270423427
0.022,0,0.240541319747275,0.199416002477654,0.0130985933988857
0.0225,0,0.250905979762056,0.211958407929597,0.0142176247437225
0.023,0,0.260768928477559,0.224663114167214,0.0153988425760797
0.0235,0,0.270043082411141,0.23748394023203,0.0166434833755481
0.024,0,0.278641952531413,0.250372285960608,0.0179526933901349
0.0245,0,0.286480355725622,0.263277345132168,0.0193275235459651
0.025,0,0.293475132834418,0.276146336610833,0.0207689244895467
0.0255,0,0.299545867173503,0.288924752276807,0.0222777417733302
0.026,0,0.304615597386418,0.301556620426486,0.0238547111950741
0.0265,0,0.30861151845051,0.313984783214858,0.0255004543013057
0.027,0,0.311465664689241,0.326151186615088,0.027215474064912
0.0275,0,0.313115568728548,0.337997181280782,0.0290001507466342
0.028,0,0.313504890472351,0.34946383261638,0.0308547379499489
0.0285,0,0.312584010361759,0.3604922382912,0.032779358878523
0.029,0,0.310310581422441,0.371023851373145,0.0347740028051058
0.0295,0,0.306650034893409,0.381000807209455,0.0368385217603884
0.03,0,0.301576034565659,0.390366252144456,0.0389726274500085
0.0305,0,0.295070875338204,0.39906467213823,0.0411758884075122
0.031,0,0.287125821918884,0.407042219335841,0.0434477273907025
0.0315,0,0.277741384054596,0.414247034634092,0.0457874190284079
0.032,0,0.266927525166484,0.420629564302035,0.0481940877242969
0.0325,0,0.254703801786167,0.426142868732435,0.0506667058239398
0.033,0,0.24109943173496,0.430742921434052,0.0532040920508868
0.0335,0,0.22615328955468,0.43438889641877,0.0558049102170821
0.034,0,0.209913828281447,0.437043442193077,0.0584676682124831
0.0345,0,0.192438927247874,0.438672940629783,0.0611907172782788
0.035,0,0.173795666199364,0.439247749072885,0.0639722515676332
0.0355,0,0.154060026611781,0.438742424115624,0.066810307997389
0.036,0,0.133316521695517,0.437135925588575,0.0697027663936785
0.0365,0,0.111657757159952,0.434411799400511,0.0726473499338866
0.037,0,0.0891839253874404,0.430558337989105,0.075641625886907
0.0375,0,0.06600223622253,0.425568717260719,0.0786830066531217
0.038,0,0.0422262881153198,0.41944110902776,0.0817687511050185
0.0385,0,0.0179753838632199,0.412178768087654,0.0848959662288424
0.039,0,0.00662620433136466,0.403790093228601,0.0880616090671551
0.0395,0,0.0314500153328443,0.394288661593082,0.0912624889616553
0.04,0,0.0563642195219431,0.383693235979725,0.0944952700950853
0.0405,0,0.0812344733171488,0.372027744816764,0.0977564743305265
0.041,0,0.105924801554733,0.359321234694974,0.101042484345863
0.0415,0,0.130298501255284,0.345607795503775,0.104349547060669
0.042,0,0.154219060097208,0.330926458370256,0.107673777352257
0.0425,0,0.177551082763151,0.315321066756147,0.111011162057108
0.043,0,0.200161218225247,0.298840121221564,0.114357564253387
0.0435,0,0.22191908099028,0.281536598515466,0.117708727819751
0.044,0,0.242698159336852,0.263467745800581,0.121060282265146
0.0445,0,0.262376703643436,0.244694850964038,0.1244077478238
0.045,0,0.280838588028245,0.225282990103259,0.127746540809118
0.0455,0,0.297974138698337,0.205300753409091,0.131071979219741
0.046,0,0.313680922634839,0.184819950793776,0.134379288590519
0.0465,0,0.32786449052186,0.163915298729563,0.137663608080718
0.047,0,0.340439068156335,0.142664089873775,0.140919996791316
0.0475,0,0.351328190951971,0.121145847157311,0.144143440302829
0.048,0,0.360465276569809,0.099441964105405,0.147328857424645
0.0485,0,0.36779413116707,0.0776353332412258,0.150471107146474
0.049,0,0.373269385251464,0.0558099644943986,0.153564995782092
0.0495,0,0.376856855655758,0.0340505955970491,0.156605284295193
0.05,0,0.378533830703096,0.0124422964993712,0.15958669579679
0.0505,0,0.378289276212692,0.00892993012534722,0.162503923203243
0.051,0,0.37612396059348,0.0299815501901191,0.16535163704367
0.0515,0,0.372050497885298,0.0506288992075402,0.168124493405177
0.052,0,0.366093308228219,0.0707895808939828,0.17081714200402
0.0525,0,0.358288495865789,0.0903828612611491,0.173424234370567
0.053,0,0.348683645412179,0.10933005611277,0.17594043213562
0.0535,0,0.337337537731514,0.127554909897251,0.178360415405447
0.054,0,0.324319787385148,0.144983963911633,0.180678891212622
0.0545,0,0.309710404194346,0.161546911908031,0.182890602029583
0.055,0,0.293599282037252,0.177176941220455,0.184990334331618
0.0555,0,0.276085618545457,0.191811057607137,0.186972927195838
0.056,0,0.257277269882708,0.205390392090811,0.188833280922529
0.0565,0,0.23729004527236,0.217860488176218,0.190566365665187
0.057,0,0.216246946387038,0.229171567929921,0.192167230055398
0.0575,0,0.194277357120552,0.239278775521668,0.193631009808682
0.058,0,0.171516189624943,0.248142396948374,0.194952936297341
0.0585,0,0.148102992812094,0.255728054790578,0.196128345076315
0.059,0,0.124181029787215,0.262006876986223,0.19715268434806
0.0595,0,0.0998963308986627,0.266955638747028,0.198021523352436
0.06,0,0.0753967292535979,0.27055687688775,0.198730560667664
0.0605,0,0.0508308856606555,0.272798975987402,0.199275632408431
0.061,0,0.0263473100185554,0.273676225953204,0.199652720307323
0.0615,0,0.00209338617311552,0.273188850711749,0.199857959665853
0.062,0,0.0217855927853017,0.271343007906757,0.199887647161483
0.0625,0,0.045147371915663,0.268150759637896,0.199738248497163
0.063,0,0.0678536577992365,0.263630014429688,0.199406405880109
0.0635,0,0.0897710113862165,0.257804440772506,0.198888945316695
0.064,0,0.110771704066236,0.250703352728338,0.198182883710567
0.0645,0,0.130734531015207,0.242361568241402,0.197285435751309
0.065,0,0.149545576217103,0.232819240937118,0.196194020581246
0.0655,0,0.167098923946423,0.222121666331491,0.194906268228234
0.066,0,0.183297311921806,0.210319063505916,0.193420025792598
0.0665,0,0.198052721800124,0.197466333429039,0.191733363376665
0.067,0,0.211286903169417,0.183622795226913,0.189844579745705
0.0675,0,0.222931827714263,0.168851901814615,0.187752207709405
0.068,0,0.232930070764347,0.153220936406137,0.185455019213418
0.0685,0,0.241235117991736,0.13680069151422,0.182952030130862
0.069,0,0.247811595590105,0.11966513213734,0.180242504744113
0.0695,0,0.252635422845469,0.101891044906819,0.177325959907596
0.07,0,0.255693886588103,0.0835576750327192,0.174202168882762
0.0705,0,0.256985637594814,0.0647463529424103,0.170871164836879
0.071,0,0.25652060958487,0.0455401125501997,0.167333243997717
0.0715,0,0.254319862017386,0.026023303130117,0.163588968456732
0.072,0,0.25041534844827,0.0062811967865327,0.159639168613798
0.0725,0,0.244849612736927,0.0136004064710906,0.155484945257103
0.073,0,0.237675415902577,0.0335355740425386,0.151127671272296
0.0735,0,0.22895529691369,0.0534386344439747,0.146568992975542
0.074,0,0.218761071147878,0.0732245674329125,0.141810831065661
0.0745,0,0.207173270680547,0.0928093886081118,0.136855381191112
0.075,0,0.194280530945518,0.112110526583915,0.131705114128103
0.0755,0,0.180178928657182,0.131047190891083,0.126362775566719
0.076,0,0.164971276189084,0.149540728818455,0.120831385502508
0.0765,0,0.148766377866286,0.167514969481339,0.115114237231574
0.077,0,0.13167825384672,0.184896553482948,0.109214895947796
0.0775,0,0.113825337438942,0.201615246623894,0.103137196941389
0.078,0,0.0953296518291593,0.217604236211229,0.0968852433986361
0.0785,0,0.0763159722689908,0.232800408622066,0.0904634038032034
0.079,0,0.0569109798067188,0.247144606886922,0.0838763089400518
0.0795,0,0.0372424126294548,0.26058186717373,0.0771288485035796
0.08,0,0.017438221022078,0.273061633174508,0.0702261673122157
0.0805,0,0.00237426815768292,0.28453794752192,0.0631736611322894
0.081,0,0.0220691717388379,0.294969619491997,0.0559769721146053
0.0815,0,0.0415228496741927,0.304320368381011,0.0486419838477463
0.082,0,0.0606146783294634,0.31255894207843,0.0411748160327244
0.0825,0,0.079227792568241,0.319659210493027,0.0335818187841772
0.083,0,0.097249791880524,0.325600233624903,0.0258695665639066
0.0835,0,0.114573406138366,0.330366304211633,0.0180448517531162
0.084,0,0.131097116926694,0.333946965011136,0.0101146778702828
0.0845,0,0.146725730787336,0.336337000916484,0.00208625244215417
0.085,0,0.16137090112617,0.337536406227959,0.00603302046408045
0.0855,0,0.174951595963546,0.33755032753455,0.0142355480388713
0.086,0,0.187394509152979,0.336388982780001,0.0225135568495114
0.0865,0,0.198634413148802,0.334067557206882,0.0308591012708441
0.087,0,0.208614451866202,0.330606076985306,0.0392640722173259
0.0875,0,0.217286372643029,0.326029261440263,0.0477202061658173
0.088,0,0.224610696778152,0.320366354892567,0.0562190944579934
0.0885,0,0.230556828582297,0.313650939222526,0.0647521928708001
0.089,0,0.235103103330518,0.305920728352366,0.0733108314429347
0.0895,0,0.238236774947316,0.297217345922516,0.0818862245449069
0.09,0,0.239953944682512,0.287586087507949,0.0904694811798058
0.0905,0,0.240259432445181,0.277075668783447,0.09905161550152
0.091,0,0.239166592851237,0.265737961100688,0.107623557536766
0.0915,0,0.236697078404951,0.253627715985237,0.116176164096934
0.092,0,0.232880552573202,0.240802280097754,0.124700229865403
0.0925,0,0.227754355821445,0.22732130223083,0.133186498645686
0.093,0,0.221363127960197,0.213246433930906,0.141625674755433
0.0935,0,0.213758390398689,0.19864102534364,0.150008434551077
0.094,0,0.204998092116744,0.183569817880998,0.158325438067623
0.0945,0,0.19514612334601,0.168098635299344,0.16656734075787
0.095,0,0.184271801096407,0.152294074760123,0.17472480531513
0.0955,0,0.172449330772896,0.136223199418523,0.182788513563329
0.096,0,0.159757248201001,0.119953234051098,0.1907491783982
0.0965,0,0.146277846417388,0.103551265191069,0.198597555763154
0.097,0,0.132096591584426,0.0870839471901802,0.206324456643277
0.0975,0,0.117301532356032,0.0706172155690622,0.213920759060825
0.098,0,0.101982706957099,0.0542160089544684,0.221377420055506
0.0985,0,0.0862315521418465,0.0379440008319161,0.228685487632807
0.099,0,0.0701403180690113,0.0218633422667838,0.23583611266359
0.0995,0,0.0538014929757445,0.00603441666628348,0.242820560718195
0.1,0,0.0373072413493669,0.00948439243054817,0.249630223818308

==> PlotE3.csv <==
x,y1,y2,y3,y4
-0.1,0.187964310039815,0.0835759012879814,0.0149090682876336,0.246245974218276
-0.0995,0.192073409167239,0.0975289194637771,0.00117969106843036,0.240421693247529
-0.099,0.194850686094516,0.111037077853834,0.0126230068018869,0.234320015952905
-0.0985,0.196269927973,0.124027121703281,0.0264511347594016,0.227945681539705
-0.098,0.19631428342481,0.13642813902618,0.0402564750493553,0.221303718974221
-0.0975,0.194976426373422,0.148171941224541,0.053990647226275,0.214399443417558
-0.097,0.192258654573873,0.15919343142242,0.0676052739723016,0.207238452378926
-0.0965,0.188172921852723,0.169430958559291,0.0810521476758145,0.199826621591283
-0.096,0.182740803520319,0.178826655351419,0.0942833972076037,0.19217010061247
-0.0955,0.175993394875987,0.187326758304533,0.107251654328931,0.184275308155262
-0.095,0.167971143187382,0.194881908045245,0.119910219164784,0.176148927150004
-0.0945,0.158723613985276,0.201447428331995,0.132213224176488,0.167797899543776
-0.094,0.148309192971303,0.20698358220843,0.144115796070622,0.159229420840273
-0.0935,0.136794725285569,0.211455803872568,0.15557421508587,0.150450934384855
-0.093,0.124255094320401,0.214834904953203,0.166546071106011,0.141470125399445
-0.0925,0.110772742692832,0.217097254010402,0.1769904160557,0.132294914772239
-0.092,0.0964371383987074,0.218224928208826,0.186867912046042,0.122933452607384
-0.0915,0.0813441895626828,0.218205836250457,0.196140974749046,0.11339411154006
-0.091,0.0655956115681389,0.217033811796378,0.204773911494044,0.103685479822603
-0.0905,0.0492982506964637,0.214708676754904,0.212733053594815,0.0938163541875513
-0.09,0.03256336872387,0.211236273964722,0.21998688243356,0.0837957324937032
-0.0895,0.015505893213589,0.206628468956229,0.226506148846943,0.0736328061615144
-0.089,0.00175636150021924,0.200903120630951,0.232263985380038,0.063336952404341
-0.0885,0.0191034974149949,0.194084020857167,0.237236010996218,0.0529177262622692
-0.088,0.0364143546361742,0.186200803138774,0.24140042785468,0.042384852445453
-0.0875,0.0535673462602887,0.177288820673227,0.244738109792289,0.0317482169940835
-0.087,0.070441300680443,0.167388994272235,0.247232682172824,0.0210178587622897
-0.0865,0.0869163055509942,0.156547630775062,0.248870592794237,0.0102039607334663
-0.086,0.10287454760852,0.144816212737862,0.249641173573255,0.000683158825322489
-0.0855,0.118201142545845,0.132251160332772,0.249536692756415,0.0116330553620326
-0.085,0.132784949175349,0.118913566536697,0.248552397437316,0.0226351671834419
-0.0845,0.146519362196717,0.104868906831015,0.246686546191431,0.0336788247359265
-0.084,0.15930307800252,0.0901867247692352,0.243940431672109,0.0447532600149389
-0.0835,0.17104082811177,0.0749402948990226,0.24031839304438,0.0558476160947576
-0.083,0.181644075016061,0.0592062646475454,0.235827818166594,0.0669509567699822
-0.0825,0.191031665453906,0.0430642768938657,0.230479135463889,0.078052276300089
-0.082,0.199130436394959,0.0265965750587407,0.224285795471669,0.0891405092482798
-0.0815,0.205875769315394,0.0098875926399663,0.217264242061693,0.100204540405733
-0.081,0.211212088676851,0.00697647079017722,0.209433873397898,0.11123321479228
-0.0805,0.21509330088192,0.0239080850301862,0.200816992703543,0.122215347724424
-0.08,0.217483170366926,0.0408188339737901,0.191438748955598,0.133139734941571
-0.0795,0.218355629905097,0.0576198673923842,0.181327067656387,0.143995162781229
-0.079,0.21769502262751,0.074222357507528,0.170512571866199,0.154770418393898
-0.0785,0.215496273722617,0.0905379580501635,0.159028493713791,0.165454299988317
-0.078,0.211764990244592,0.106479263479251,0.146910576634364,0.176035627097663
-0.0775,0.206517487943242,0.121960266020263,0.134196968616459,0.186503250857295
-0.077,0.199780744520414,0.136896808183427,0.120928106770397,0.196846064284577
-0.0765,0.191592279216542,0.151207028432951,0.107146593560989,0.207053012551312
-0.076,0.181999959132795,0.164811797701538,0.0928970650764667,0.217113103239309
-0.0755,0.171061733195813,0.177635144479401,0.0782260517335793,0.227015416569581
-0.075,0.158845295169917,0.189604666253393,0.0631818318456376,0.236749115595711
-0.0745,0.145427677612504,0.200651925129841,0.0478142785057686,0.246303456351914
-0.074,0.130894779148716,0.210712825543673,0.0321747002617515,0.255667797946352
-0.0735,0.115340827908234,0.219727972036441,0.0163156760814263,0.264831612590308
-0.073,0.0988677844167571,0.227643005176305,0.000290885128683077,0.273784495553849
-0.0725,0.081584687664505,0.234408913793606,0.0158450681105259,0.282516175038654
-0.072,0.0636069484807274,0.239982321815948,0.0320368327950353,0.291016521958783
-0.0715,0.0450555947239903,0.244325748106012,0.0482284942151341,0.299275559620168
-0.071,0.0260564731501984,0.247407837833321,0.0643637592119285,0.30728347328975
-0.0705,0.00673941314138907,0.249203564047025,0.0803861439300694,0.315030619645219
-0.07,0.0127626422339902,0.249694398260027,0.0962391632942495,0.322507536096444
-0.0695,0.0323145321064604,0.248868449004583,0.111866521591581,0.329704949969761
-0.069,0.0517797946988827,0.24672056747527,0.127212303535656,0.336613787546414
-0.0685,0.0710215991143964,0.243252419536072,0.142221165183861,0.34322518294655
-0.068,0.0899036857700401,0.238472523533626,0.156838524077282,0.349530486850302
-0.0675,0.108291309133241,0.232396253527415,0.171010747972404,0.35552127504764
-0.067,0.126052176366658,0.225045807719261,0.184685341535761,0.361189356808798
-0.0665,0.143057375478047,0.216450142037838,0.19781113037668,0.366526783067236
-0.066,0.159182286606053,0.20664486900835,0.210338441799325,0.371525854407281
-0.0655,0.174307470150179,0.195672122212074,0.222219281663429,0.37617912884872
-0.065,0.188319525573224,0.18358038681432,0.233407506753198,0.380479429420826
-0.0645,0.201111914866743,0.170424296811586,0.24385899206609,0.384419851518455
-0.064,0.212585744873485,0.156264399818509,0.253531792447284,0.387993770033056
-0.0635,0.222650502904394,0.141166890381654,0.26238629801175,0.39119484625163
-0.063,0.231224740369855,0.125203312969541,0.27038538281377,0.39401703451686
-0.0625,0.238236699464061,0.108450235945613,0.27749454624357,0.396454588641871
-0.062,0.243624878295389,0.0909888979824303,0.283682046652283,0.398502068073266
-0.0615,0.24733853024253,0.0729048285203434,0.288919026729729,0.400154343796324
-0.061,0.249338093733266,0.0542874440116049,0.293179630184425,0.401406603976469
-0.0605,0.249595549087604,0.0352296218205017,0.296441109301695,0.40225435933135
-0.06,0.248094699536621,0.0158272537710778,0.298683922983714,0.4026934482281
-0.0595,0.244831374019848,0.00382121855437643,0.299891824904651,0.402720041500622
-0.059,0.239813549874091,0.0236152845611981,0.300051941444715,0.402330646981946
-0.0585,0.233061394051982,0.0434528591364897,0.299154839098783,0.401522113747008
-0.058,0.22460722204583,0.0632307885151658,0.297194581088187,0.40029163606142
-0.0575,0.214495374237938,0.0828453650726981,0.294168772938231,0.398636757032087
-0.057,0.20278200994894,0.102192848542292,0.29007859681883,0.396555371955789
-0.0565,0.189534820007178,0.12116999110927,0.284928834481258,0.394045731362108
-0.056,0.174832659211024,0.139674563802919,0.278727878660333,0.39110644374737
-0.0555,0.158765100598793,0.157605881586065,0.271487732848125,0.387736477996535
-0.055,0.14143191397365,0.174865324535474,0.26322399938261,0.383935165490266
-0.0545,0.122942471650342,0.1913568525118,0.253955855832211,0.379702201894673
-0.054,0.103415084892953,0.206987510736255,0.243706019694972,0.37503764863154
-0.0535,0.0829762749949173,0.221667923722537,0.232500701468911,0.369941934027102
-0.053,0.0617599834108999,0.235312775056492,0.220369546187898,0.364415854137759
-0.0525,0.0399067257816423,0.247841270572589,0.207345563554984,0.358460573251395
-0.052,0.0175626950946356,0.259177582545117,0.19346504684241,0.352077624063253
-0.0515,0.00512118040743378,0.269251272592887,0.178767480764383,0.345268907525645
-0.051,0.0279902186245728,0.277997691088778,0.163295438565055,0.338036692371041
-0.0505,0.050886998061502,0.285358350969248,0.147094468599778,0.330383614308388
-0.05,0.0736523988549282,0.291281273953508,0.13021297072259,0.322312674892836
-0.0495,0.0961266636521669,0.295721307306911,0.112702062826897,0.313827240069295
-0.049,0.118150471455314,0.298640409417613,0.0946154379192347,0.304931038390592
-0.0485,0.139566017417847,0.300007902599185,0.0760092121379144,0.29562815891128
-0.048,0.160218091498726,0.299800691683809,0.0569417641589099,0.285923048758426
-0.0475,0.179955148843647,0.298003447130363,0.0374735664606992,0.275820510381051
-0.047,0.198630364774311,0.294608751538291,0.0176670089476176,0.265325698480138
-0.0465,0.216102667324804,0.289617208630837,0.00241378454236857,0.254444116621452
-0.046,0.232237740369028,0.283037513949271,0.0227031462948148,0.243181613533701
-0.0455,0.246908990534252,0.274886486682191,0.0431340607671752,0.231544379094839
-0.045,0.259998471292407,0.265189062240041,0.0636383660334428,0.219538940009641
-0.0445,0.271397757861646,0.253978245373709,0.0841469600106463,0.207172155181916
-0.044,0.281008766834572,0.241295023826584,0.104590010835302,0.194451210785037
-0.0435,0.288744514774709,0.227188242700764,0.124897170742377,0.181383615034748
-0.043,0.294529810387245,0.211714439909391,0.144997792785805,0.167977192668468
-0.0425,0.298301875271749,0.194937643277296,0.164821149728189,0.154240079135591
-0.042,0.300010888700773,0.176929130040415,0.184296654417997,0.140180714503557
-0.0415,0.299620452336467,0.157767149679843,0.203354080965426,0.12580783708472
-0.041,0.297107971294546,0.137536611207991,0.221923786023129,0.111130476789315
-0.0405,0.292464948488018,0.116328736201215,0.239936929475263,0.0961579482100598
-0.04,0.285697189728758,0.0942406790446608,0.257325693837746,0.0808998434442092
-0.0395,0.276824917629759,0.0713751160199544,0.274023501674334,0.0653660246590824
-0.039,0.265882792931144,0.047839805024101,0.289965230337013,0.0495666164073726
-0.0385,0.25291984246506,0.0237471178575649,0.305087423345368,0.0335119976987376
-0.038,0.237999293574557,0.000786452839609814,0.319328497727888,0.0172127938344329
-0.0375,0.221198315405604,0.0256408097934146,0.332628946658752,0.000679868011949736
-0.037,0.20260766809566,0.0506927881118142,0.344931536736234,0.0160756872931536
-0.0365,0.182331261482653,0.0758167106691711,0.356181499263748,0.0330425591608259
-0.036,0.160485625551021,0.100884959318284,0.366326714911362,0.0502092232679097
-0.0355,0.137199295412654,0.125768559301967,0.375317891154534,0.0675639531295384
-0.035,0.112612114186398,0.150337774161269,0.383108731907678,0.0850948295325607
-0.0345,0.0868744576864541,0.174462708375302,0.389656098792967,0.102789750152821
-0.034,0.0601463853539437,0.198013914918609,0.394920163509339,0.120636439347957
-0.0335,0.0325967223635846,0.220863004886305,0.398864550793113,0.138622458117195
-0.033,0.00440207830557058,0.242883256315095,0.40145647148962,0.156735214219485
-0.0325,0.0242541917218458,0.263950219319843,0.402666845284943,0.174961972441143
-0.032,0.053183077373787,0.283942314670716,0.402470412677993,0.193289865004032
-0.0315,0.0821910480775255,0.302741422955115,0.400845835805727,0.211705902105194
-0.031,0.111081225891352,0.320233461501498,0.397775787768178,0.230196982578689
-0.0305,0.139654589008814,0.336308946288746,0.393247030135029,0.248749904670294
-0.03,0.167711198481092,0.35086353612472,0.387250478351617,0.267351376915614
-0.0295,0.19505144054452,0.363798556450818,0.379781254799417,0.285988029112031
-0.029,0.221477276802414,0.375021500215393,0.370838729304021,0.30464642337484
-0.0285,0.246793494421771,0.384446503357451,0.360426546922359,0.323313065267839
-0.028,0.270808948466483,0.391994792552627,0.348552642880295,0.341974414998551
-0.0275,0.293337788500143,0.3975951029956,0.335229244571534,0.360616898668199
-0.027,0.314200661653249,0.401184064126235,0.320472860569023,0.379226919566502
-0.0265,0.333225884461468,0.402706551350293,0.304304256640449,0.397790869501288
-0.026,0.350250575943034,0.402116001958765,0.286748418800018,0.416295140152918
-0.0255,0.365121744593411,0.399374693612162,0.267834503469239,0.434726134443452
-0.025,0.377697322232977,0.394453983926579,0.24759577485981,0.453070277910486
-0.0245,0.387847137946941,0.387334509876309,0.226069529731854,0.471314030075551
-0.024,0.395453825704487,0.378006345912357,0.203297009720415,0.489443895797025
-0.0235,0.400413659633874,0.366469119886495,0.179323301462359,0.507446436597418
-0.023,0.402637311359692,0.352732086065683,0.15419722479429,0.525308281955011
-0.0225,0.402050524275017,0.336814154720739,0.127971209329858,0.543016140549771
-0.022,0.398594700121915,0.318743877975208,0.100701159761675,0.560556811453548
-0.0215,0.392227393785492,0.298559391804437,0.0724463102688278,0.577917195254591
-0.021,0.382922712766243,0.276308314279997,0.0432690684457018,0.595084305106457
-0.0205,0.370671618379186,0.252047600359734,0.0132348492012137,0.612045277691482
-0.02,0.355482126332645,0.225843353728033,0.0175881008903612,0.628787384089009
-0.0195,0.337379404960628,0.197770596393192,0.0491288882751814,0.645298040538706
-0.019,0.316405770016716,0.167912996948328,0.0813141656014197,0.66156481908933
-0.0185,0.292620575580172,0.136362558597889,0.114068332828409,0.677575458123447
-0.018,0.266100001272478,0.103219268242741,0.147313745669484,0.6933178727487
-0.0175,0.236936736630702,0.0685907081020175,0.180970930750826,0.708780165046322
-0.017,0.205239564128698,0.0325916315285177,0.214958806846721,0.723950634167739
-0.0165,0.171132842974197,0.00465649515435221,0.249194911531667,0.738817786270222
-0.016,0.134755896435154,0.0430259828032289,0.283595632571929,0.753370344282704
-0.0155,0.0962623060583033,0.0823834394483237,0.318076443363285,0.767597257493
-0.015,0.0558191167328796,0.122590317841115,0.35255214170813,0.781487710947858
-0.0145,0.0136059571189859,0.163503488133988,0.386937091213612,0.795031134657407
-0.014,0.0301859195004198,0.204975833147277,0.421145464583324,0.808217212595765
-0.0135,0.075354668376049,0.246856863568621,0.455091488068101,0.821035891489711
-0.013,0.121688954414395,0.288993350331283,0.488689686336888,0.833477389387573
-0.0125,0.168969114784398,0.331229971332675,0.521855127026262,0.845532204000612
-0.012,0.216968376129317,0.373409969582066,0.554503664227243,0.857191120809435
-0.0115,0.265454119148534,0.415375819807874,0.586552180170308,0.868445220928157
-0.011,0.314189183002818,0.456969900510117,0.617918824374174,0.879285888719246
-0.0105,0.362933201732138,0.49803516841303,0.648523249530869,0.889704819152218
-0.01,0.411443964659238,0.538415832256434,0.678286843408809,0.899694024899564
-0.00950000000000001,0.459478792586206,0.577958022862451,0.70713295606709,0.90924584316355
-0.00900000000000001,0.506795921476463,0.616510456426564,0.734987121687928,0.918352942227728
-0.00850000000000001,0.553155885251631,0.653925088008734,0.761777274350025,0.927008327727298
-0.00800000000000001,0.598322889322123,0.690057752241281,0.787433957083692,0.935205348632664
-0.00750000000000001,0.642066166512233,0.724768788325245,0.811890523568624,0.942937702940815
-0.00700000000000001,0.684161307134649,0.75792364645578,0.835083331857337,0.950199443069399
-0.00650000000000001,0.724391555115287,0.789393472899472,0.856951929531324,0.956984980948664
-0.00600000000000001,0.762549062266127,0.819055671041872,0.877439229722906,0.963289092806652
-0.0055,0.798436093050278,0.846794435831674,0.896491677463455,0.969106923643369
-0.005,0.831866172478157,0.8725012591682,0.914059405848072,0.974433991389891
-0.0045,0.86266517011472,0.896075403910727,0.930096381537838,0.979266190748662
-0.004,0.890672313562927,0.917424344331046,0.94456053915325,0.983599796711545
-0.0035,0.915741125215757,0.936464170983784,0.957413904146431,0.987431467752428
-0.003,0.937740276535301,0.953119958131765,0.968622703774912,0.990758248691544
-0.0025,0.956554354619946,0.967326092035254,0.978157465836229,0.993577573228909
-0.002,0.972084536356233,0.979026558593506,0.985993104860092,0.995887266144595
-0.0015,0.984249166017191,0.988175189013754,0.992108995493336,0.997685545163871
-0.001,0.992984232760348,0.994735862375833,0.996489032852178,0.998971022485512
-0.0005,0.998243745092421,0.998682664158954,0.999121679656313,0.999742705971925
0,1,1,1,1
0.0005,0.998243745092421,0.998682664158954,0.999121679656313,0.999742705971925
0.001,0.992984232760348,0.994735862375833,0.996489032852178,0.998971022485512
0.0015,0.984249166017191,0.988175189013754,0.992108995493336,0.997685545163871
0.002,0.972084536356233,0.979026558593506,0.985993104860092,0.995887266144595
0.0025,0.956554354619946,0.967326092035254,0.978157465836229,0.993577573228909
0.003,0.937740276535301,0.953119958131765,0.968622703774912,0.990758248691544
0.0035,0.915741125215757,0.936464170983784,0.957413904146431,0.987431467752428
0.004,0.890672313562927,0.917424344331046,0.94456053915325,0.983599796711545
0.0045,0.86266517011472,0.896075403910727,0.930096381537838,0.979266190748662
0.005,0.831866172478157,0.8725012591682,0.914059405848072,0.974433991389891
0.0055,0.798436093050278,0.846794435831674,0.896491677463455,0.969106923643369
0.00600000000000001,0.762549062266127,0.819055671041872,0.877439229722906,0.963289092806652
0.00650000000000001,0.724391555115287,0.789393472899472,0.856951929531324,0.956984980948664
0.00700000000000001,0.684161307134649,0.75792364645578,0.835083331857337,0.950199443069399
0.00750000000000001,0.642066166512233,0.724768788325245,0.811890523568624,0.942937702940815
0.00800000000000001,0.598322889322123,0.690057752241281,0.787433957083692,0.935205348632664
0.00850000000000001,0.553155885251631,0.653925088008734,0.761777274350025,0.927008327727298
0.00900000000000001,0.506795921476463,0.616510456426564,0.734987121687928,0.918352942227728
0.00950000000000001,0.459478792586206,0.577958022862451,0.70713295606709,0.90924584316355
0.01,0.411443964659238,0.538415832256434,0.678286843408809,0.899694024899564
0.0105,0.362933201732138,0.49803516841303,0.648523249530869,0.889704819152218
0.011,0.314189183002818,0.456969900510117,0.617918824374174,0.879285888719246
0.0115,0.265454119148534,0.415375819807874,0.586552180170308,0.868445220928157
0.012,0.216968376129317,0.373409969582066,0.554503664227243,0.857191120809435
0.0125,0.168969114784398,0.331229971332675,0.521855127026262,0.845532204000612
0.013,0.121688954414395,0.288993350331283,0.488689686336888,0.833477389387573
0.0135,0.075354668376049,0.246856863568621,0.455091488068101,0.821035891489711
0.014,0.0301859195004198,0.204975833147277,0.421145464583324,0.808217212595765
0.0145,0.0136059571189859,0.163503488133988,0.386937091213612,0.795031134657407
0.015,0.0558191167328796,0.122590317841115,0.35255214170813,0.781487710947858
0.0155,0.0962623060583033,0.0823834394483237,0.318076443363285,0.767597257493
0.016,0.134755896435154,0.0430259828032289,0.283595632571929,0.753370344282704
0.0165,0.171132842974197,0.00465649515435221,0.249194911531667,0.738817786270222
0.017,0.205239564128698,0.0325916315285177,0.214958806846721,0.723950634167739
0.0175,0.236936736630702,0.0685907081020175,0.180970930750826,0.708780165046322
0.018,0.266100001272478,0.103219268242741,0.147313745669484,0.6933178727487
0.0185,0.292620575580172,0.136362558597889,0.114068332828409,0.677575458123447
0.019,0.316405770016716,0.167912996948328,0.0813141656014197,0.66156481908933
0.0195,0.337379404960628,0.197770596393192,0.0491288882751814,0.645298040538706
0.02,0.355482126332645,0.225843353728033,0.0175881008903612,0.628787384089009
0.0205,0.370671618379186,0.252047600359734,0.0132348492012137,0.612045277691482
0.021,0.382922712766243,0.276308314279997,0.0432690684457018,0.595084305106457
0.0215,0.392227393785492,0.298559391804437,0.0724463102688278,0.577917195254591
0.022,0.398594700121915,0.318743877975208,0.100701159761675,0.560556811453548
0.0225,0.402050524275017,0.336814154720739,0.127971209329858,0.543016140549771
0.023,0.402637311359692,0.352732086065683,0.15419722479429,0.525308281955011
0.0235,0.400413659633874,0.366469119886495,0.179323301462359,0.507446436597418
0.024,0.395453825704487,0.378006345912357,0.203297009720415,0.489443895797025
0.0245,0.387847137946941,0.387334509876309,0.226069529731854,0.471314030075551
0.025,0.377697322232977,0.394453983926579,0.24759577485981,0.453070277910486
0.0255,0.365121744593411,0.399374693612162,0.267834503469239,0.434726134443452
0.026,0.350250575943034,0.402116001958765,0.286748418800018,0.416295140152918
0.0265,0.333225884461468,0.402706551350293,0.304304256640449,0.397790869501288
0.027,0.314200661653249,0.401184064126235,0.320472860569023,0.379226919566502
0.0275,0.293337788500143,0.3975951029956,0.335229244571534,0.360616898668199
0.028,0.270808948466483,0.391994792552627,0.348552642880295,0.341974414998551
0.0285,0.246793494421771,0.384446503357451,0.360426546922359,0.323313065267839
0.029,0.221477276802414,0.375021500215393,0.370838729304021,0.30464642337484
0.0295,0.19505144054452,0.363798556450818,0.379781254799417,0.285988029112031
0.03,0.167711198481092,0.35086353612472,0.387250478351617,0.267351376915614
0.0305,0.139654589008814,0.336308946288746,0.393247030135029,0.248749904670294
0.031,0.111081225891352,0.320233461501498,0.397775787768178,0.230196982578689
0.0315,0.0821910480775255,0.302741422955115,0.400845835805727,0.211705902105194
0.032,0.053183077373787,0.283942314670716,0.402470412677993,0.193289865004032
0.0325,0.0242541917218458,0.263950219319843,0.402666845284943,0.174961972441143
0.033,0.00440207830557058,0.242883256315095,0.40145647148962,0.156735214219485
0.0335,0.0325967223635846,0.220863004886305,0.398864550793113,0.138622458117195
0.034,0.0601463853539437,0.198013914918609,0.394920163509339,0.120636439347957
0.0345,0.0868744576864541,0.174462708375302,0.389656098792967,0.102789750152821
0.035,0.112612114186398,0.150337774161269,0.383108731907678,0.0850948295325607
0.0355,0.137199295412654,0.125768559301967,0.375317891154534,0.0675639531295384
0.036,0.160485625551021,0.100884959318284,0.366326714911362,0.0502092232679097
0.0365,0.182331261482653,0.0758167106691711,0.356181499263748,0.0330425591608259
0.037,0.20260766809566,0.0506927881118142,0.344931536736234,0.0160756872931536
0.0375,0.221198315405604,0.0256408097934146,0.332628946658752,0.000679868011949736
0.038,0.237999293574557,0.000786452839609814,0.319328497727888,0.0172127938344329
0.0385,0.25291984246506,0.0237471178575649,0.305087423345368,0.0335119976987376
0.039,0.265882792931144,0.047839805024101,0.289965230337013,0.0495666164073726
0.0395,0.276824917629759,0.0713751160199544,0.274023501674334,0.0653660246590824
0.04,0.285697189728758,0.0942406790446608,0.257325693837746,0.0808998434442092
0.0405,0.292464948488018,0.116328736201215,0.239936929475263,0.0961579482100598
0.041,0.297107971294546,0.137536611207991,0.221923786023129,0.111130476789315
0.0415,0.299620452336467,0.157767149679843,0.203354080965426,0.12580783708472
0.042,0.300010888700773,0.176929130040415,0.184296654417997,0.140180714503557
0.0425,0.298301875271749,0.194937643277296,0.164821149728189,0.154240079135591
0.043,0.294529810387245,0.211714439909391,0.144997792785805,0.167977192668468
0.0435,0.288744514774709,0.227188242700764,0.124897170742377,0.181383615034748
0.044,0.281008766834572,0.241295023826584,0.104590010835302,0.194451210785037
0.0445,0.271397757861646,0.253978245373709,0.0841469600106463,0.207172155181916
0.045,0.259998471292407,0.265189062240041,0.0636383660334428,0.219538940009641
0.0455,0.246908990534252,0.274886486682191,0.0431340607671752,0.231544379094839
0.046,0.232237740369028,0.283037513949271,0.0227031462948148,0.243181613533701
0.0465,0.216102667324804,0.289617208630837,0.00241378454236857,0.254444116621452
0.047,0.198630364774311,0.294608751538291,0.0176670089476176,0.265325698480138
0.0475,0.179955148843647,0.298003447130363,0.0374735664606992,0.275820510381051
0.048,0.160218091498726,0.299800691683809,0.0569417641589099,0.285923048758426
0.0485,0.139566017417847,0.300007902599185,0.0760092121379144,0.29562815891128
0.049,0.118150471455314,0.298640409417613,0.0946154379192347,0.304931038390592
0.0495,0.0961266636521669,0.295721307306911,0.112702062826897,0.313827240069295
0.05,0.0736523988549282,0.291281273953508,0.13021297072259,0.322312674892836
0.0505,0.050886998061502,0.285358350969248,0.147094468599778,0.330383614308388
0.051,0.0279902186245728,0.277997691088778,0.163295438565055,0.338036692371041
0.0515,0.00512118040743378,0.269251272592887,0.178767480764383,0.345268907525645
0.052,0.0175626950946356,0.259177582545117,0.19346504684241,0.352077624063253
0.0525,0.0399067257816423,0.247841270572589,0.207345563554984,0.358460573251395
0.053,0.0617599834108999,0.235312775056492,0.220369546187898,0.364415854137759
0.0535,0.0829762749949173,0.221667923722537,0.232500701468911,0.369941934027102
0.054,0.103415084892953,0.206987510736255,0.243706019694972,0.37503764863154
0.0545,0.122942471650342,0.1913568525118,0.253955855832211,0.379702201894673
0.055,0.14143191397365,0.174865324535474,0.26322399938261,0.383935165490266
0.0555,0.158765100598793,0.157605881586065,0.271487732848125,0.387736477996535
0.056,0.174832659211024,0.139674563802919,0.278727878660333,0.39110644374737
0.0565,0.189534820007178,0.12116999110927,0.284928834481258,0.394045731362108
0.057,0.20278200994894,0.102192848542292,0.29007859681883,0.396555371955789
0.0575,0.214495374237938,0.0828453650726981,0.294168772938231,0.398636757032087
0.058,0.22460722204583,0.0632307885151658,0.297194581088187,0.40029163606142
0.0585,0.233061394051982,0.0434528591364897,0.299154839098783,0.401522113747008
0.059,0.239813549874091,0.0236152845611981,0.300051941444715,0.402330646981946
0.0595,0.244831374019848,0.00382121855437643,0.299891824904651,0.402720041500622
0.06,0.248094699536621,0.0158272537710778,0.298683922983714,0.4026934482281
0.0605,0.249595549087604,0.0352296218205017,0.296441109301695,0.40225435933135
0.061,0.249338093733266,0.0542874440116049,0.293179630184425,0.401406603976469
0.0615,0.24733853024253,0.0729048285203434,0.288919026729729,0.400154343796324
0.062,0.243624878295389,0.0909888979824303,0.283682046652283,0.398502068073266
0.0625,0.238236699464061,0.108450235945613,0.27749454624357,0.396454588641871
0.063,0.231224740369855,0.125203312969541,0.27038538281377,0.39401703451686
0.0635,0.222650502904394,0.141166890381654,0.26238629801175,0.39119484625163
0.064,0.212585744873485,0.156264399818509,0.253531792447284,0.387993770033056
0.0645,0.201111914866743,0.170424296811586,0.24385899206609,0.384419851518455
0.065,0.188319525573224,0.18358038681432,0.233407506753198,0.380479429420826
0.0655,0.174307470150179,0.195672122212074,0.222219281663429,0.37617912884872
0.066,0.159182286606053,0.20664486900835,0.210338441799325,0.371525854407281
0.0665,0.143057375478047,0.216450142037838,0.19781113037668,0.366526783067236
0.067,0.126052176366658,0.225045807719261,0.184685341535761,0.361189356808798
0.0675,0.108291309133241,0.232396253527415,0.171010747972404,0.35552127504764
0.068,0.0899036857700401,0.238472523533626,0.156838524077282,0.349530486850302
0.0685,0.0710215991143964,0.243252419536072,0.142221165183861,0.34322518294655
0.069,0.0517797946988827,0.24672056747527,0.127212303535656,0.336613787546414
0.0695,0.0323145321064604,0.248868449004583,0.111866521591581,0.329704949969761
0.07,0.0127626422339902,0.249694398260027,0.0962391632942495,0.322507536096444
0.0705,0.00673941314138907,0.249203564047025,0.0803861439300694,0.315030619645219
0.071,0.0260564731501984,0.247407837833321,0.0643637592119285,0.30728347328975
0.0715,0.0450555947239903,0.244325748106012,0.0482284942151341,0.299275559620168
0.072,0.0636069484807274,0.239982321815948,0.0320368327950353,0.291016521958783
0.0725,0.081584687664505,0.234408913793606,0.0158450681105259,0.282516175038654
0.073,0.0988677844167571,0.227643005176305,0.000290885128683077,0.273784495553849
0.0735,0.115340827908234,0.219727972036441,0.0163156760814263,0.264831612590308
0.074,0.130894779148716,0.210712825543673,0.0321747002617515,0.255667797946352
0.0745,0.145427677612504,0.200651925129841,0.0478142785057686,0.246303456351914
0.075,0.158845295169917,0.189604666253393,0.0631818318456376,0.236749115595711
0.0755,0.171061733195813,0.177635144479401,0.0782260517335793,0.227015416569581
0.076,0.181999959132795,0.164811797701538,0.0928970650764667,0.217113103239309
0.0765,0.191592279216542,0.151207028432951,0.107146593560989,0.207053012551312
0.077,0.199780744520414,0.136896808183427,0.120928106770397,0.196846064284577
0.0775,0.206517487943242,0.121960266020263,0.134196968616459,0.186503250857295
0.078,0.211764990244592,0.106479263479251,0.146910576634364,0.176035627097663
0.0785,0.215496273722617,0.0905379580501635,0.159028493713791,0.165454299988317
0.079,0.21769502262751,0.074222357507528,0.170512571866199,0.154770418393898
0.0795,0.218355629905097,0.0576198673923842,0.181327067656387,0.143995162781229
0.08,0.217483170366926,0.0408188339737901,0.191438748955598,0.133139734941571
0.0805,0.21509330088192,0.0239080850301862,0.200816992703543,0.122215347724424
0.081,0.211212088676851,0.00697647079017722,0.209433873397898,0.11123321479228
0.0815,0.205875769315394,0.0098875926399663,0.217264242061693,0.100204540405733
0.082,0.199130436394959,0.0265965750587407,0.224285795471669,0.0891405092482798
0.0825,0.191031665453906,0.0430642768938657,0.230479135463889,0.078052276300089
0.083,0.181644075016061,0.0592062646475454,0.235827818166594,0.0669509567699822
0.0835,0.17104082811177,0.0749402948990226,0.24031839304438,0.0558476160947576
0.084,0.15930307800252,0.0901867247692352,0.243940431672109,0.0447532600149389
0.0845,0.146519362196717,0.104868906831015,0.246686546191431,0.0336788247359265
0.085,0.132784949175349,0.118913566536697,0.248552397437316,0.0226351671834419
0.0855,0.118201142545845,0.132251160332772,0.249536692756415,0.0116330553620326
0.086,0.10287454760852,0.144816212737862,0.249641173573255,0.000683158825322489
0.0865,0.0869163055509942,0.156547630775062,0.248870592794237,0.0102039607334663
0.087,0.070441300680443,0.167388994272235,0.247232682172824,0.0210178587622897
0.0875,0.0535673462602887,0.177288820673227,0.244738109792289,0.0317482169940835
0.088,0.0364143546361742,0.186200803138774,0.24140042785468,0.042384852445453
0.0885,0.0191034974149949,0.194084020857167,0.237236010996218,0.0529177262622692
0.089,0.00175636150021924,0.200903120630951,0.232263985380038,0.063336952404341
0.0895,0.015505893213589,0.206628468956229,0.226506148846943,0.0736328061615144
0.09,0.03256336872387,0.211236273964722,0.21998688243356,0.0837957324937032
0.0905,0.0492982506964637,0.214708676754904,0.212733053594815,0.0938163541875513
0.091,0.0655956115681389,0.217033811796378,0.204773911494044,0.103685479822603
0.0915,0.0813441895626828,0.218205836250457,0.196140974749046,0.11339411154006
0.092,0.0964371383987074,0.218224928208826,0.186867912046042,0.122933452607384
0.0925,0.110772742692832,0.217097254010402,0.1769904160557,0.132294914772239
0.093,0.124255094320401,0.214834904953203,0.166546071106011,0.141470125399445
0.0935,0.136794725285569,0.211455803872568,0.15557421508587,0.150450934384855
0.094,0.148309192971303,0.20698358220843,0.144115796070622,0.159229420840273
0.0945,0.158723613985276,0.201447428331995,0.132213224176488,0.167797899543776
0.095,0.167971143187382,0.194881908045245,0.119910219164784,0.176148927150004
0.0955,0.175993394875987,0.187326758304533,0.107251654328931,0.184275308155262
0.096,0.182740803520319,0.178826655351419,0.0942833972076037,0.19217010061247
0.0965,0.188172921852723,0.169430958559291,0.0810521476758145,0.199826621591283
0.097,0.192258654573873,0.15919343142242,0.0676052739723016,0.207238452378926
0.0975,0.194976426373422,0.148171941224541,0.053990647226275,0.214399443417558
0.098,0.19631428342481,0.13642813902618,0.0402564750493553,0.221303718974221
0.0985,0.196269927973,0.124027121703281,0.0264511347594016,0.227945681539705
0.099,0.194850686094516,0.111037077853834,0.0126230068018869,0.234320015952905
0.0995,0.192073409167239,0.0975289194637771,0.00117969106843036,0.240421693247529
0.1,0.187964310039815,0.0835759012879814,0.0149090682876336,0.246245974218276
